Convergence of Nonparametric Functional Regression Estimates with Functional Responses

We consider nonparametric functional regression when both predictors and responses are functions. More specifically, we let $(X_1,Y_1),...,(X_n,Y_n)$ be random elements in $\mathcal{F}\times\mathcal{H}$ where $\mathcal{F}$ is a semi-metric space and $\mathcal{H}$ is a separable Hilbert space. Based on a recently introduced notion of weak dependence for functional data, we showed the almost sure convergence rates of both the Nadaraya-Watson estimator and the nearest neighbor estimator, in a unified manner. Several factors, including functional nature of the responses, the assumptions on the functional variables using the Orlicz norm and the desired generality on weakly dependent data, make the theoretical investigations more challenging and interesting.

==> books.txt <==
@book{
bishop06,
   Author = {Bishop, Christopher M.},
   Title = {Pattern recognition and machine learning},
   Publisher = {Springer Science+Business Media},
   Address = {New York, NY},
   Series = {Information science and statistics.},
   Keywords = {Pattern recognition systems.
Machine learning.},
   Year = {2006} }



@book{
burnham98,
   Author = {Burnham, K.P. and Anderson, D.P.},
   Title = {Model selection and inference: a practical information-theoretical approach},
   Publisher = {Springer},
   Address = {New York},
      Year = {1998} }



@book{
deboor01,
   Author = {De Boor, Carl},
   Title = {A practical guide to splines},
   Publisher = {Springer-Verlag},
   Address = {New York},
   Edition = {Rev.},
   Keywords = {Spline theory.},
   Year = {2001} }



@book{
devroye96,
   Author = {Devroye, Luc and Györfi, László and Lugosi, Gábor},
   Title = {A probabilistic theory of pattern recognition},
   Publisher = {Springer},
   Address = {New York},
   Keywords = {Pattern perception.
Probabilities.},
   Year = {1996} }



@book{
fangijbels03,
   Author = {Fan, Jianqing and Gijbels, I.},
   Title = {Local polynomial modelling and its applications},
   Publisher = {CRC Press},
   Address = {Boca Raton},
   Series = {Monographs on statistics and applied probability ;},
      Year = {2003} }



@book{
ferraty06,
   Author = {Ferraty, Frédéric and Vieu, Philippe},
   Title = {Nonparametric functional data analysis: theory and practice},
   Publisher = {Springer},
   Address = {New York, NY},
   Series = {Springer series in statistics},
   Keywords = {Computer science.
Distribution (Probability theory)
Econometrics.
Environmental sciences.
Mathematical geography.
Mathematical statistics.},
   Year = {2006} }



@book{
golub96,
   Author = {Golub, Gene H. and Van Loan, Charles F.},
   Title = {Matrix computations},
   Publisher = {Johns Hopkins University Press},
   Address = {Baltimore},
   Edition = {3rd},
   Series = {Johns Hopkins series in the mathematical sciences ;},
   Keywords = {Matrices Data processing.},
   Year = {1996} }



@book{
green94,
   Author = {Green, P. J. and Silverman, B. W.},
   Title = {Nonparametric regression and generalized linear models : a roughness penalty approach},
   Publisher = {Chapman \& Hall},
   Address = {London ; New York},
   Edition = {1st},
   Series = {Monographs on statistics and applied probability},
   Keywords = {Regression analysis.
Nonparametric statistics.},
   Year = {1994} }



@book{
gyorfi02,
   Author = {Györfi, László and Kohler, M. and Krzyzak, A. and Walk, H.},
   Title = {A distribution-free theory of nonparametric regression},
   Publisher = {Springer-Verlag},
   Address = {New York},
   Keywords = {Regression analysis.
Nonparametric statistics.
Distribution (Probability theory)},
   Year = {2002} }



@book{
hastie90,
   Author = {Hastie, Trevor and Tibshirani, Robert},
   Title = {Generalized additive models},
   Publisher = {Chapman and Hall},
   Address = {London ; New York},
   Edition = {1st},
   Series = {Monographs on statistics and applied probability},
   Keywords = {Regression analysis.
Linear models (Statistics)
Smoothing (Statistics)},
   Year = {1990} }



@book{
hastie01,
   Author = {Hastie, Trevor and Tibshirani, Robert and Friedman, J. H.},
   Title = {The elements of statistical learning : data mining, inference, and prediction},
   Publisher = {Springer},
   Address = {New York},
   Series = {Springer series in statistics},
   Note = {2001031433
Trevor Hastie, Robert Tibshirani, Jerome Friedman.
ill. (some col.) ; 25 cm.
Includes bibliographical references (p. [509]-522) and indexes.},
   Keywords = {Supervised learning (Machine learning)},
   Year = {2001} }



@book{
ibragimov81,
   Author = {Ibragimov, I. A. and Khasminskii, R. Z.},
   Title = {Statistical estimation--asymptotic theory},
   Publisher = {Springer-Verlag},
   Address = {New York},
   Series = {Applications of mathematics},
   Keywords = {Asymptotic expansions.},
   Year = {1981} }



@book{
kushner97,
   Author = {Kushner, Harold J. and Yin, George},
   Title = {Stochastic approximation algorithms and applications},
   Publisher = {Springer},
   Address = {New York},
   Series = {Applications of mathematics ;},
   Note = {96048847
Harold J. Kushner, G. George Yin.
ill. ; 24 cm.
Includes bibliographical references (p. [393]-407) and indexes.},
   Keywords = {Stochastic approximation.},
   Year = {1997} }



@book{
ledoux91,
   Author = {Ledoux, Michel and Talagrand, Michel},
   Title = {Probability in Banach spaces : isoperimetry and processes},
   Publisher = {Springer-Verlag},
   Address = {Berlin ; New York},
   Keywords = {Probabilities.
Banach spaces.},
   Year = {1991} }



@book{
li95,
   Author = {Li, S. Z.},
   Title = {Markov random field modeling in computer vision},
   Publisher = {Springer-Verlag},
   Address = {New York},
   Series = {Computer science workbench},
   Note = {95023304
S.Z. Li.
ill. ; 24 cm.
Includes bibligraphical references (p. 231-257) and index.},
   Keywords = {Computer vision Mathematical models.
Markov random fields.},
   Year = {1995} }



@phdthesis{
lianthesis,
   Author = {Lian, H.},
   Title = {Some topics on statistical theory and applications},
   School = {Brown University},
      Year = {2007} }



@book{
owen01,
   Author = {Owen, Art B.},
   Title = {Empirical likelihood},
   Publisher = {Chapman \& Hall/CRC},
   Address = {Boca Raton, Fla.},
   Series = {Monographs on statistics and applied probability},
   Keywords = {Estimation theory.
Probabilities.
Mathematical statistics.},
   Year = {2001} }



@book{
pollard84,
   Author = {Pollard, David},
   Title = {Convergence of stochastic processes},
   Publisher = {Springer-Verlag},
   Address = {New York},
   Keywords = {Stochastic processes.
Convergence.},
   Year = {1984} }



@book{
ramsay02,
   Author = {Ramsay, J. O. and Silverman, B. W.},
   Title = {Applied functional data analysis : methods and case studies},
   Publisher = {Springer},
   Address = {New York},
   Keywords = {Multivariate analysis.},
   Year = {2002} }



@book{
ramsay05,
   Author = {Ramsay, J. O. and Silverman, B. W.},
   Title = {Functional data analysis},
   Publisher = {Springer},
   Address = {New York},
   Edition = {2nd},
   Series = {Springer series in statistics},
   Keywords = {Multivariate analysis.},
   Year = {2005} }



@book{
geer00,
   Author = {van der Geer, S. A.},
   Title = {Applications of empirical process theory},
   Publisher = {Cambridge University Press},
   Address = {Cambridge},
   Keywords = {Nonparametric statistics.
Estimation theory.
Limit theorems (Probability theory)},
   Year = {2000} }



@book{
vaart98,
   Author = {van der Vaart, A. W.},
   Title = {Asymptotic statistics},
   Publisher = {Cambridge University Press},
   Address = {Cambridge, UK ; New York},
      Year = {1998} }



@book{
vaartwellner96,
   Author = {van der Vaart, A. W. and Wellner, J. A.},
   Title = {Weak convergence and empirical processes},
   Publisher = {Springer Verlag},
      Year = {1996} }



@book{
wahba90,
   Author = {Wahba, Grace},
   Title = {Spline models for observational data},
   Publisher = {Society for Industrial and Applied Mathematics},
   Address = {Philadelphia, PA},
      Year = {1990} }



@book{
winkler03,
   Author = {Winkler, Gerhard},
   Title = {Image analysis, random fields and Markov chain Monte Carlo methods : a mathematical introduction},
   Publisher = {Springer},
   Address = {Berlin ; New York},
   Edition = {2nd},
   Series = {Applications of mathematics,},
   Note = {2002190825
Gerhard Winkler.
ill. ; 25 cm. + 1 CD-ROM (4 3/4 in.)
System requirements for accompanying CD-ROM: Windows 95, 98, NT, 2000, XP or ME up to 50 Mbyte free hard disk space.
Rev. ed. of: Image analysis, random fields, and dynamic Monte Carlo methods. c1995.
Includes bibliographical references and index.},
   Keywords = {Image processing Statistical methods.
Markov random fields.
Monte Carlo method.},
   Year = {2003} }





==> papers.txt <==
@article{
abramovich04,
   Author = {Abramovich, F. and Amato, U. and Angelini, C.},
   Title = {On optimality of Bayesian wavelet estimators},
   Journal = {Scandinavian Journal of Statistics},
   Volume = {31},
   Number = {2},
   Pages = {217-234},
      Year = {2004} }



@article{
abramovich06,
   Author = {Abramovich, F. and Benjamini, Y. and Donoho, D. L. and Johnstone, I. M.},
   Title = {Adapting to unknown sparsity by controlling the false discovery rate},
   Journal = {Annals of Statistics},
   Volume = {34},
   Number = {2},
   Pages = {584-653},
      Year = {2006} }



@article{
abramovich98,
   Author = {Abramovich, F. and Sapatinas, T. and Silverman, B. W.},
   Title = {Wavelet thresholding via a Bayesian approach},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {60},
   Pages = {725-749},
   Note = {Part 4},
      Year = {1998} }



@incollection{
aguilera08,
   Author = {Aguilera, A. and Ocana, F. and Valderrama, M.},
   Title = {Estimation of functional regression models for functional responses by wavelet approximation},
   BookTitle = {Functional and Operatorial Statistics},
   Editor = {DaboNiang, S.  and Ferraty, F.},
   Series = {Contributions to Statistics},
   Pages = {15-21},
      Year = {2008} }



@article{
saidi08,
   Author = {Ait-Saidi, A. and Ferraty, F. and Kassa, R. and Vieu, P.},
   Title = {Cross-validated estimations in the single-functional index model},
   Journal = {Statistics},
   Volume = {42},
   Number = {6},
   Pages = {475-494},
   Abstract = {The functional index model consists in assuming that a functional explanatory variable acts on a scalar response only through its projection on one functional direction. The main aim of this work consists in estimating the unknown link function and the unknown functional index appearing in such a model. To this end, one focuses on an original cross-validation procedure allowing both estimations to be carried out simultaneously. This cross-validated method has several advantages: optimality property with respect to quadratic distances, ease of implementation and large flexibility for fitting and predicting purposes. One emphasizes the good behaviour in practice of the method. Finally, one discusses how such a single-functional index model can also be seen as a way of computing adaptative semi-metrics in the general frame of nonparametric functional regression.},
      Year = {2008} }



@article{
andrieu05,
   Author = {Andrieu, C. and Moulines, E. and Priouret, P.},
   Title = {Stability of stochastic approximation under verifiable conditions},
   Journal = {Siam Journal on Control and Optimization},
   Volume = {44},
   Number = {1},
   Pages = {283-312},
      Year = {2005} }



@article{
perez06,
   Author = {Aneiros-Perez, G. and Vieu, P.},
   Title = {Semi-functional partial linear regression},
   Journal = {Statistics \& Probability Letters},
   Volume = {76},
   Number = {11},
   Pages = {1102-1110},
   Abstract = {This note deals with the problem of predicting some real-valued response variable in the situation where some among the explanatory variables are functional. More precisely, a new model is introduced in order to capture both the advantages of a semi-linear modelling and those of the recent advances on nonparametric statistics for functional data. The aim of this note is to provide the first advances in this direction. After having constructed precisely the so-called semi-functional partially linear model, the estimates are presented and some asymptotic results (with rates of convergence) are given. Lastly, a real data example illustrates the usefulness of the model. (C) 2005 Published by Elsevier B.V.},
      Year = {2006} }



@incollection{
antoch08,
   Author = {Antoch, J. and Prchal, L. and De Rosa, M. R. and Sarda, P.},
   Title = {Functional linear regression with functional response: Application to prediction of electricity consumption},
   BookTitle = {Functional and Operatorial Statistics},
   Editor = {DaboNiang, S. and Ferraty, F.},
   Series = {Contributions to Statistics},
   Pages = {23-29},
   Abstract = {Functional linear regression model linking observations of a functional response variable with measurements of an explanatory functional variable is considered. The slope function is estimated with a tensor product splines. Some computational issues are addressed by means of a simulation study. This model serves to analyze a real data set concerning electricity consumption in Sardinia. The interest lies in predicting either incoming weekend or incoming weekdays consumption curves if actual weekdays consumption is known.},
      Year = {2008} }



@article{
baldi01,
   Author = {Baldi, P. and Long, A. D.},
   Title = {A Bayesian framework for the analysis of microarray expression data: regularized t-test and statistical inferences of gene changes},
   Journal = {Bioinformatics},
   Volume = {17},
   Number = {6},
   Pages = {509-519},
   Abstract = {Motivation: DNA microarrays are now capable of providing genome-wide patterns of gene expression across many different conditions. The first level of analysis of these patterns requires determining whether observed differences in expression are significant or not. Current methods are unsatisfactory due to the lack of a systematic framework that can accommodate noise, variability, and low replication often typical of microarray data. Results: We develop a Bayesian probabilistic framework for microarray data analysis. At the simplest level, we model log-expression values by independent normal distributions, parameterized by corresponding means and variances with hierarchical prior distributions. We derive point estimates for both parameters and hyperparameters, and regularized expressions for the variance of each gene by combining the empirical variance with a local background variance associated with neighboring genes. An additional hyperparameter, inversely related to the number of empirical observations, determines the strength of the background variance. Simulations show that these point estimates, combined with a t-test, provide a systematic inference approach that compares favorably with simple t-test or fold methods, and partly compensate for the lack of replication.},
      Year = {2001} }



@article{
banfield93,
   Author = {Banfield, J. D. and Raftery, A. E.},
   Title = {Model-based Gaussian and non-Gaussian clustering},
   Journal = {Biometrics},
   Volume = {49},
   Number = {3},
   Pages = {803-821},
   Abstract = {The classification maximum likelihood approach is sufficiently general to encompass many current clustering algorithms, including those based on the sum of squares criterion and on the criterion of Friedman and Rubin (1967, Journal of the American Statistical Association 62,1159-1178). However, as currently implemented, it does not allow the specification of which features (orientation, size, and shape) are to be common to all clusters and which may differ between clusters. Also, it is restricted to Gaussian distributions and it does not allow for noise. We propose ways of overcoming these limitations. A reparameterization of the covariance matrix allows us to specify that some, but not all, features be the same for all clusters. A practical framework for non-Gaussian clustering is outlined, and a means of incorporating noise in the form of a Poisson process is described. An approximate Bayesian method for choosing the number of clusters is given. The performance of the proposed methods is studied by simulation, with encouraging results. The methods are applied to the analysis of a data set arising in the study of diabetes, and the results seem better than those of previous analyses. A magnetic resonance image (MRI) of the brain is also analyzed, and the methods appear successful in extracting the main features of anatomical interest. The methods described here have been implemented in both Fortran and S-PLUS versions, and the software is freely available through StatLib.},
      Year = {1993} }



@article{
bansal06,
   Author = {Bansal, M. and Della Gatta, G. and di Bernardo, D.},
   Title = {Inference of gene regulatory networks and compound mode of action from time course gene expression profiles},
   Journal = {Bioinformatics},
   Volume = {22},
   Number = {7},
   Pages = {815-822},
      Year = {2006} }



@article{
barron99,
   Author = {Barron, A. and Schervish, M. J. and Wasserman, L.},
   Title = {The consistency of posterior distributions in nonparametric problems},
   Journal = {Annals of Statistics},
   Volume = {27},
   Number = {2},
   Pages = {536-561},
      Year = {1999} }



@article{
hariz07,
   Author = {Ben Hariz, S. and Wylie, J. J. and Zhang, Q.},
   Title = {Optimal rate of convergence for nonparametric change-point estimators for nonstationary sequences},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {4},
   Pages = {1802-1826},
   Abstract = {Let (X-i)(i)=1,..., n be a possibly nonstationary sequence such that L(X-i) = P-n, if i <= n theta and L(X-i) = Q(n), if i > n theta, where 0 < theta < 1 is the location of the change-point to be estimated. We construct a class of estimators based on the empirical measures and a seminorm on the space of measures defined through a family of functions F. We prove the consistency of the estimator and give rates of convergence under very general conditions. In particular, the 1/n rate is achieved for a wide class of processes including long-range dependent sequences and even nonstationary ones. The approach unifies, generalizes and improves on the existing results for both parametric and nonparametric change-point estimation, applied to independent, Short-range dependent and as well long-range dependent sequences.},
      Year = {2007} }



@article{
bhatia83,
   Author = {Bhatia, R. and Davis, C. and McIntosh, A.},
   Title = {Perturbation of spectral subspaces and solution of linear operator equations},
   Journal = {Linear Algebra and Its Applications},
   Volume = {52-3},
   Number = {JUL},
   Pages = {45-67},
      Year = {1983} }



@article{
biau10,
   Author = {Biau, G. and Cerou, F. and Guyader, A.},
   Title = {Rates of convergence of the functional k-nearest neighbor estimate},
   Journal = {IEEE Transactions on Information Theory},
   Volume = {56},
   Number = {4},
   Pages = {2034-2040},
      Year = {2010} }



@article{
bickel08,
   Author = {Bickel, P. J. and Levina, E.},
   Title = {Covariance regularization by thresholding},
   Journal = {Annals of Statistics},
   Note = {in press},
      Year = {} }



@article{
bickel04,
   Author = {Bickel, P. J. and Levina, E.},
   Title = {Some theory for Fisher's linear discriminant function, 'naive Bayes', and some alternatives when there are many more variables than observations},
   Journal = {Bernoulli},
   Volume = {10},
   Number = {6},
   Pages = {989-1010},
   Abstract = {We show that the 'naive Bayes' classifier which assumes independent covariates greaty ourperforms the Fisher linear discriminant rule under broad conditions when the number of variable grows,; faster than the number of observations, in the classical problem of discriminating between two normal populations. We also introduce a class of rules spanning the range between independence and arbitrary dependence. These rules are shown to achieve Bayes consistency for the Gaussian 'coloured noise' model and to adapt to a spectrum of convergence rates, which we Conjecture to be minimax.},
      Year = {2004} }



@article{
bickel88,
   Author = {Bickel, P. J. and Ritov, Y.},
   Title = {ESTIMATING INTEGRATED SQUARED DENSITY DERIVATIVES - SHARP BEST ORDER OF CONVERGENCE-ESTIMATES},
   Journal = {Sankhya-the Indian Journal of Statistics Series A},
   Volume = {50},
   Pages = {381-393},
   Note = {Part 3},
      Year = {1988} }



@article{
biegler86,
   Author = {Biegler, L. T. and Damiano, J. J. and Blau, G. E.},
   Title = {NONLINEAR PARAMETER-ESTIMATION - A CASE-STUDY COMPARISON},
   Journal = {Aiche Journal},
   Volume = {32},
   Number = {1},
   Pages = {29-45},
      Year = {1986} }



@article{
bishop98,
   Author = {Bishop, Christopher M. and Svensen, Markus and Williams, Christopher K. I.},
   Title = {GTM: The Generative Topographic Mapping},
   Journal = {Neural Computation},
   Volume = {10},
   Number = {1},
   Pages = {215-234},
      Year = {1998} }



@article{
blackwell62,
   Author = {Blackwell, D. and Dubins, L.},
   Title = {Merging of opinions with increasing information},
   Journal = {Annals of Mathematical Statistics},
   Volume = {33},
   Pages = {882-886},
      Year = {1962} }



@article{
blum97,
   Author = {Blum, A. L. and Langley, P.},
   Title = {Selection of relevant features and examples in machine learning},
   Journal = {Artificial intelligence},
   Volume = {97},
   Number = {1-2},
   Pages = {245-271},
      Year = {1997} }



@article{
box76,
   Author = {Box, G. E. P.},
   Title = {Science and statistics},
   Journal = {Journal of the American Statistical Association},
   Volume = {71},
   Number = {356},
   Pages = {791-799},
      Year = {1976} }



@article{
breiman95,
   Author = {Breiman, L.},
   Title = {Better subset selection using nonnegative garrotte},
   Journal = {Techonometrics},
   Volume = {37},
   Pages = {373-384},
      Year = {1995} }



@article{
broet02,
   Author = {Broet, P. and Richardson, S. and Radvanyi, F.},
   Title = {Bayesian hierarchical model for identifying changes in gene expression from microarray experiments},
   Journal = {Journal of Computational Biology},
   Volume = {9},
   Number = {4},
   Pages = {671-683},
   Abstract = {Recent developments in microarrays technology enable researchers to study simultaneously the expression of thousands of genes from one cell line or tissue sample. This new technology is often used to assess changes in mRNA expression upon a specified transfection for a cell line in order to identify target genes. For such experiments, the range of differential expression is moderate, and teasing out the modified genes is challenging and calls for detailed modeling. The aim of this paper is to propose a methodological framework for studies that investigate differential gene expression through microarrays technology that is based on a fully Bayesian mixture approach (Richardson and Green, 1997). A case study that investigated those genes that were differentially expressed in two cell lines (normal and modified by a gene transfection) is provided to illustrate the performance and usefulness of this approach.},
      Year = {2002} }



@article{
brown07,
   Author = {Brown, L. D. and Levine, M.},
   Title = {Variance estimation in nonparametric regression via the difference sequence method},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {5},
   Pages = {2219-2232},
   Abstract = {Consider a Gaussian nonparametric regression problem having both an unknown mean function and unknown variance function. This article presents a class of difference-based kernel estimators for the variance function. Optimal convergence rates that are uniform over broad functional classes and bandwidths are fully characterized, and asymptotic normality is also established. We also show that for suitable asymptotic formulations our estimators achieve the minimax rate.},
      Year = {2007} }



@article{
brown96,
   Author = {Brown, L. D. and Low, M. G.},
   Title = {Asymptotic equivalence of nonparametric regression and white noise},
   Journal = {Annals of Statistics},
   Volume = {24},
   Number = {6},
   Pages = {2384-2398},
      Year = {1996} }



@article{
brumback98,
   Author = {Brumback, B. A. and Rice, J. A.},
   Title = {Smoothing spline models for the analysis of nested and crossed samples of curves},
   Journal = {Journal of the American Statistical Association},
   Volume = {93},
   Number = {443},
   Pages = {961-976},
   Abstract = {We introduce a class of models for an additive decomposition of groups of curves stratified by crossed and nested factors, generalizing smoothing splines to such samples by associating them with a corresponding mixed-effects model. The models are also useful for imputation of missing data and exploratory analysis of variance. We prove that the best linear unbiased predictors (BLUPs) from the extended mixed-effects model correspond to solutions of a generalized penalized regression where smoothing parameters are directly related to variance components, and we show that these solutions are natural cubic splines. The model parameters are estimated using a highly efficient implementation of the EM algorithm for restricted maximum likelihood (REML) estimation based on a preliminary eigenvector decomposition. Variability of computed estimates can be assessed with asymptotic techniques or with a novel hierarchical bootstrap resampling scheme for nested mixed-effects models. Our methods are applied to menstrual cycle data from studies of reproductive function that measure daily urinary progesterone; the sample of progesterone curves is stratified by cycles nested within subjects nested within conceptive and nonconceptive groups.},
      Year = {1998} }



@inproceedings{
buades05,
   Author = {Buades, A. and Coll, B. and Morel, J.M.},
   Title = {A non-local algorithm for image denoising},
   BookTitle = {IEEE International Conference on Computer Vision and Pattern Recognition},
      Year = {2005} }



@article{
burba09,
   Author = {Burba, F. and Ferraty, F. and Vieu, P.},
   Title = {k-Nearest Neighbor method in functional nonparametric regression},
   Journal = {Journal of nonparametric statistics},
   Note = {In press},
      Year = {2009} }



@article{
cai06,
   Author = {Cai, T. T. and Hall, P.},
   Title = {Prediction in functional linear regression},
   Journal = {Annals of Statistics},
   Volume = {34},
   Number = {5},
   Pages = {2159-2179},
   Abstract = {There has been substantial recent work on methods for estimating the slope function in linear regression for functional data analysis. However, as in the case of more conventional finite-dimensional regression, much of the practical interest in the slope centers on its application for the purpose of prediction, rather than on its significance in its own right. We show that the problems of slope-function estimation, and of prediction from an estimator of the slope function, have very different characteristics. While the former is intrinsically nonparametric, the latter can be either nonparametric or semi-parametric. In particular, the optimal mean-square convergence rate of predictors is n(-1), where n denotes sample size, if the predictand is a sufficiently smooth function. In other cases, convergence occurs at a polynomial rate that is strictly slower than n(-1). At the boundary between these two regimes, the mean-square convergence rate is less than n(-1) by only a logarithmic factor. More generally, the rate of convergence of the predicted value of the mean response in the regression model, given a particular value of the explanatory variable, is determined by a subtle interaction among the smoothness of the predictand, of the slope function in the model, and of the autocovariance function for the distribution of explanatory variables.},
      Year = {2006} }



@article{
cai09,
   Author = {Cai, T. T. and Levine, M. and Wang, L.},
   Title = {Variance function estimation in multivariate nonparametric regression with fixed design},
   Journal = {Journal of Multivariate Analysis},
   Volume = {100},
   Number = {1},
   Pages = {126-136},
      Year = {2009} }



@article{
cai08,
   Author = {Cai, T. T. and Wang, L.},
   Title = {Adaptive variance function estimation in heteroscedastic nonparametric regression},
   Journal = {Annals of Statistics},
   Volume = {36},
   Number = {5},
   Pages = {2025-2054},
   Abstract = {We consider a wavelet thresholding approach to adaptive variance function estimation in heteroscedastic nonparametric regression. A data-driven estimator is constructed by applying wavelet thresholding to the squared first-order differences of the observations. We show that the variance function estimator is nearly optimally adaptive to the smoothness of both the mean and variance functions. The estimator is shown to achieve the optimal adaptive rate of convergence under the pointwise squared error simultaneously over a range of smoothness classes. The estimator is also adaptively within a logarithmic factor of the minimax risk under the global mean integrated squared error over a collection of spatially inhomogeneous function classes. Numerical implementation and simulation results are also discussed.},
      Year = {2008} }



@article{
cappe04,
   Author = {Cappe, O. and Guillin, A. and Marin, J. M. and Robert, C. P.},
   Title = {Population Monte Carlo},
   Journal = {Journal of Computational and Graphical Statistics},
   Volume = {13},
   Number = {4},
   Pages = {907-929},
      Year = {2004} }



@article{
cardot99,
   Author = {Cardot, H. and Ferraty, F. and Sarda, P.},
   Title = {Functional linear model},
   Journal = {Statistics \& Probability Letters},
   Volume = {45},
   Number = {1},
   Pages = {11-22},
   Abstract = {In this paper, we study a regression model in which explanatory variables are sampling points of a continuous-time process. We propose an estimator of regression by means of a Functional Principal Component Analysis analogous to the one introduced by Bosq [(1991) NATO, ASI Series, pp. 509-529] in the case of Hilbertian AR processes. Both convergence in probability and almost sure convergence of this estimator are stated. (C) 1999 Elsevier Science B.V. All rights reserved.},
      Year = {1999} }



@article{
cardot03,
   Author = {Cardot, H. and Ferraty, F. and Sarda, P.},
   Title = {Spline estimators for the functional linear model},
   Journal = {Statistica Sinica},
   Volume = {13},
   Number = {3},
   Pages = {571-591},
   Abstract = {We consider a regression setting where the response is a scalar and the predictor is a random function defined on a compact set of R. Many fields of applications are concerned with this kind of data, for instance chemometrics when the predictor is a signal digitized in many points. Then, people have mainly considered the multivariate linear model and have adapted the least squares procedure to take care of highly correlated predictors. Another point of view is to introduce a continuous version of this model, i.e., the functional linear model with scalar response. We axe then faced with the estimation of a functional coefficient or, equivalently, of a linear functional. We first study an estimator based on a B-splines expansion of the functional coefficient which in some way generalizes ridge regression. We derive an upper bound for the L-2 rate of convergence of this estimator. As an alternative we also introduce a smooth version of functional principal components regression for which L-2 convergence is achieved. Finally both methods axe compared by means of a simulation study.},
      Year = {2003} }



@article{
cardot05,
   Author = {Cardot, H. and Sarda, P.},
   Title = {Estimation in generalized linear models for functional data via penalized likelihood},
   Journal = {Journal of Multivariate Analysis},
   Volume = {92},
   Number = {1},
   Pages = {24-41},
   Abstract = {We analyze in a regression setting the link between a scalar response and a functional predictor by means of a Functional Generalized Linear Model. We first give a theoretical framework and then discuss identifiability of the model. The functional coefficient of the model is estimated via penalized likelihood with spline approximation. The L-2 rate of convergence of this estimator is given under smoothness assumption on the functional coefficient. Heuristic arguments show how these rates may be improved for some particular frameworks. (C) 2003 Elsevier Inc. All rights reserved.},
      Year = {2005} }



@article{
carroll09,
   Author = {Carroll, R. J. and Delaigle, A. and Hall, P.},
   Title = {Nonparametric prediction in measurement error models},
   Journal = {Journal of the American Statistical Association},
   Volume = {104},
   Number = {487},
   Pages = {993-1003},
   Abstract = {Predicting the value of it variable Y corresponding to a future value of an explanatory variable X, based on a sample of previously observed independent data pairs (X-1, Y-1),...,(X-n, Y-n,) distributed like (X, Y), is very important in statistics. In the error-free case, where X is observed accurately, this problem is strongly related to that of standard regression estimation, since prediction of Y can be achieved via estimation of the regression Curve E(Y vertical bar X). When the observed Xis and the future observation of X are measured with error, prediction is of a quite different nature. Here, if T denotes the future (contaminated) available version of X, prediction of Y can be achieved via estimation of E(Y vertical bar T). In practice, estimating E(Y vertical bar T) can be quite challenging, as data may be collected under different conditions, making the measurement errors on X-i and X nonidentically distributed. We take up this problem in the nonparametric setting and introduce estimators which allow a highly adaptive approach to smoothing. Reflecting the complexity of the problem, optimal rates of convergence of estimators can vary from the semiparametric n(-1/2) rate to much slower rates that are characteristic of nonparametric problems. Nevertheless, we are able to develop highly adaptive, data-driven methods that achieve very good performance in practice. This article has the supplementary materials online.},
      Year = {2009} }



@article{
carvalho08,
   Author = {Carvalho, C. and Chang, J. and Lucas, J. and Nevins, J. and Wang, Q. and West, M.},
   Title = {High-dimensional sparse factor modeling: applications in gene expression genomics},
   Journal = {Journal of the American Statistical Association},
   Volume = {103},
   Number = {484},
   Pages = {1438-1456},
      Year = {2008} }



@article{
lions97,
   Author = {Chambolle, A. and Lions, P. L.},
   Title = {Image recovery via total variation minimization and related problems},
   Journal = {Numerische Mathematik},
   Volume = {76},
   Number = {2},
   Pages = {167-188},
   Abstract = {We study here a classical image denoising technique introduced by L. Rudin and S. Osher a few years ago, namely the constrained minimization of the total variation (TV) of the image. First, we give results of existence and uniqueness and prove the link between the constrained minimization problem and the minimization of an associated Lagrangian functional. Then we describe a relaxation method for computing the solution, and give a proof of convergence. After this, we explain why the TV-based model is well suited to the recovery of some images and not of others. We eventually propose an alternative approach whose purpose is to handle the minimization of the minimum of several convex functionals. We propose for instance a variant of the original TV minimization problem that handles correctly some situations where TV fails.},
      Year = {1997} }



@article{
chan05,
   Author = {Chan, T. F. and Esedoglu, S.},
   Title = {Aspects of total variation regularized L-1 function approximation},
   Journal = {Siam Journal on Applied Mathematics},
   Volume = {65},
   Number = {5},
   Pages = {1817-1837},
   Abstract = {The total variation-based image denoising model of Rudin, Osher, and Fatemi [Phys. D, 60, (1992), pp. 259-268] has been generalized and modified in many ways in the literature; one of these modi. cations is to use the L-1-norm as the fidelity term. We study the interesting consequences of this modi. cation, especially from the point of view of geometric properties of its solutions. It turns out to have interesting new implications for data-driven scale selection and multiscale image decomposition.},
      Year = {2005} }



@article{
chang01,
   Author = {Chang, C. C. and Lin, C. J.},
   Title = {LIBSVM: a library for support vector machines},
   Note = {Software available at http://www.csie.ntu.edu.tw/\~cjlin/libsvm },
      Year = {2001} }



@article{
chenchen08,
   Author = {Chen, J. and Chen, Z.},
   Title = {Extended  Bayesian  information  criteria  for model selection with large model  spaces},
   Journal = {Biometrika},
   Volume = {95},
   Number = {3},
   Pages = {759-771},
      Year = {2008} }



@article{
chen05,
   Author = {Chen, K. C. and Wang, T. Y. and Tseng, H. H. and Huang, C. Y. F. and Kao, C. Y.},
   Title = {A stochastic differential equation model for quantifying transcriptional regulatory network in Saccharomyces cerevisiae},
   Journal = {Bioinformatics},
   Volume = {21},
   Number = {12},
   Pages = {2883-2890},
      Year = {2005} }



@article{
chen96,
   Author = {Chen, S. X.},
   Title = {Empirical likelihood confidence intervals for nonparametric density estimation},
   Journal = {Biometrika},
   Volume = {83},
   Number = {2},
   Pages = {329-341},
   Abstract = {We suggest using empirical likelihood in conjunction with the kernel method to construct confidence intervals for the value of a probability density f at a point x. This suggestion arises from a simulation study which shows that confidence intervals produced by the kernel-based percentle-t bootstrap do not have the coverage claimed by the theory. This coverage discrepancy is due to a conflict between the prescribed undersmoothing and the explicit variance estimate needed by the percentile-t method. Empirical likelihood avoids this conflict by studentising internally. We show that the empirical likelihood produces confidence intervals having theoretical coverage accuracy of the same order of magnitude as the bootstrap, and which are also empirically more accurate.},
      Year = {1996} }



@article{
chen08,
   Author = {Chen, X. and Cui, H. J.},
   Title = {Empirical likelihood inference for partial linear models under martingale difference sequence},
   Journal = {Statistics \& Probability Letters},
   Volume = {78},
   Number = {17},
   Pages = {2895-2901},
   Abstract = {We consider the application of the empirical likelihood method to a partially linear model with martingale difference error. It is shown that the empirical log-likelihood ratio at the true parameter converges to the standard chi-square distribution. Some simulations are conducted to illustrate the proposed method. (C) 2008 Published by Elsevier B.V.},
      Year = {2008} }



@inproceedings{
chen02,
   Author = {Chen, Y. and Zhou, X. S. and Huang, T. S.},
   Title = {One-class SVM for learning in image retrieval},
   BookTitle = {International Conference on Image Processing},
   Pages = {34-37},
      Year = {2001} }



@article{
chiang01,
   Author = {Chiang, C. T. and Rice, J. A. and Wu, C. O.},
   Title = {Smoothing spline estimation for varying coefficient models with repeatedly measured dependent variables},
   Journal = {Journal of the American Statistical Association},
   Volume = {96},
   Number = {454},
   Pages = {605-619},
   Abstract = {Longitudinal samples, i.e., datasets with repeated measurements over time, are common in biomedical and epidemiological studies such as clinical trials and cohort observational studies. An exploratory tool for the analyses of such data is the varying coefficient model Y(t) = X-T(t)beta (t) + is an element of (t), where Y(t) and X(t) = (X-(0) (t),...,X-(k)(t))(T) are the response and covariates at time t, beta (t) = (beta (0)(t),...., beta (k) (t))(T) are smooth coefficient curves of t and E(t) is a mean zero stochastic process. A special case that is of particular interest in many situations is data with time-dependent response and time-independent covariates. We propose in this article a componentwise smoothing spline method for estimating beta (0)(t),..., beta (k)(t) nonparametrically based on the previous varying coefficient model and a longitudinal sample of (t, Y(t),X) with time-independent covariates X = (X-(0),...,X-(k))(T) from n independent subjects. A "leave-one-subject-out" cross-validation is suggested to choose the smoothing parameters. Asymptotic properties of our spline estimators are developed through the explicit expressions of their asymptotic normality and risk representations, which provide useful insights for inferences. Applications and finite sample properties of our procedures are demonstrated through a longitudinal sample of opioid detoxification and a simulation study.},
      Year = {2001} }



@article{
choi07,
   Author = {Choi, T. and Schervish, M. J.},
   Title = {On posterior consistency in nonparametric regression problems},
   Journal = {Journal of Multivariate Analysis},
   Volume = {98},
   Number = {10},
   Pages = {1969-1987},
   Abstract = {We provide sufficient conditions to establish posterior consistency in nonparametric regression problems with Gaussian errors when suitable prior distributions are used for the unknown regression function and the noise variance. When the prior under consideration satisfies certain properties, the crucial condition for posterior consistency is to construct tests that separate from the outside of the suitable neighborhoods of the parameter. Under appropriate conditions on the regression function, we show there exist tests, of which the type I error and the type II error probabilities are exponentially small for distinguishing the true parameter from the complements of the suitable neighborhoods of the parameter. These sufficient conditions enable us to establish almost sure consistency based on the appropriate metrics with multi-dimensional covariate values fixed in advance or sampled from a probability distribution. We consider several examples of nonparametric regression problems. (c) 2007 Elsevier Inc. All rights reserved.},
      Year = {2007} }



@article{
cover68,
   Author = {Cover, T. M.},
   Title = {Estimation by the nearest neighbor rule},
   Journal = {IEEE Transactions on Information Theory},
   Volume = {14},
   Number = {1},
   Pages = {50-55},
      Year = {1968} }



@article{
cover67,
   Author = {Cover, T. M. and Hart, P. E.},
   Title = {Nearest neighbor pattern classification},
   Journal = {IEEE Transactions on Information Theory},
   Volume = {13},
   Number = {1},
   Pages = {21-27},
      Year = {1967} }



@article{
crambes09,
   Author = {Crambes, C. and Kneip, A. and Sarda, P.},
   Title = {Smoothing splines estimators for functional linear regression},
   Journal = {Annals of Statistics},
   Volume = {37},
   Number = {1},
   Pages = {35-72},
   Abstract = {The paper considers functional linear regression, where scalar responses Y-1, ... , Y-n are modeled in dependence of random functions X-1, ... , X-n. We propose a smoothing splines estimator for the functional slope parameter based on a slight modification of the usual penalty. Theoretical analysis concentrates on the error in all out-of-sample prediction of the response for a new random function Xn+1. It is shown that rates of convergence of the prediction error depend on the smoothness of the slope function and on the Structure Of the predictors. We then prove that these rates are optimal in the sense that they are minimax over large classes of possible slope functions and distributions of the predictive curves. For the case of models with errors-in-variables the smoothing spline estimator is modified by using a denoising correction of the covariance matrix of discretized curves. The methodology is then applied to a real case study where the aim is to predict the maximum of the concentration of ozone by using the curve of this concentration measured the preceding day.},
      Year = {2009} }



@article{
crambesmas09,
   Author = {Crambes, C. and Mas, A.},
   Title = {Asymptotics of prediction in the functional linear regression with functional outputs},
   Journal = {Arxiv preprint arXiv:0910.3070},
      Year = {2009} }



@article{
craven79,
   Author = {Craven, P. and Wahba, G.},
   Title = {Smoothing noisy data with spline functions},
   Journal = {Numerische Mathematik},
   Volume = {31},
   Pages = {377-403},
      Year = {1979} }



@article{
cuevas02,
   Author = {Cuevas, A. and Febrero, M. and Fraiman, R.},
   Title = {Linear functional regression: the case of fixed design and functional response},
   Journal = {Canadian Journal of Statistics-Revue Canadienne De Statistique},
   Volume = {30},
   Number = {2},
   Pages = {285-300},
   Abstract = {The authors consider the problem of simple linear regression when the exogenous and endogenous variables are functional and the design is fixed. They propose an estimator for the underlying linear operator and prove its consistency under some conditions which ensure that the design is sufficiently informative. They consider the classical calibration (or inverse regression) problem and analyze a consistent estimator. They also give a simulation study. The proposed method is not hard to implement in practice.},
      Year = {2002} }



@article{
davies01,
   Author = {Davies, P. L. and Kovac, A.},
   Title = {Local extremes, runs, strings and multiresolution},
   Journal = {Annals of Statistics},
   Volume = {29},
   Number = {1},
   Pages = {1-48},
   Abstract = {The paper considers the problem of nonparametric regression with emphasis on controlling the number of local extremes. Two methods, the run method and the taut-string multiresolution method, are introduced and analyzed on standard test beds. It is shown that the number and locations of local extreme values are consistently estimated. Rates of convergence are proved for both methods. The run method converges slowly but can withstand blocks as well as a high proportion of isolated outliers. The rate of convergence of the taut-string multiresolution method is almost optimal. The method is extremely sensitive and can detect very low power peaks. Section 1 contains an introduction with special reference to the number of local extreme values. The run method is described in Section 2 and the taut-string-multiresolution method in Section 3. tow power peaks are considered in Section 4. Section 5 contains a comparison with other methods and Section 6 a short; conclusion The proofs are given in Section 7 and the taut-string algorithm is described in the Appendix.},
      Year = {2001} }



@article{
delyon99,
   Author = {Delyon, B. and Lavielle, V. and Moulines, E.},
   Title = {Convergence of a stochastic approximation version of the EM algorithm},
   Journal = {Annals of Statistics},
   Volume = {27},
   Number = {1},
   Pages = {94-128},
      Year = {1999} }



@article{
dempster72,
   Author = {Dempster, A. P.},
   Title = {Covariance selection},
   Journal = {Biometrics},
   Volume = {28},
   Pages = {157-175},
      Year = {1972} }



@article{
dempster77,
   Author = {Dempster, A. P. and Laird, N. M. and Rubin, D. B.},
   Title = {Maximum likelihood from incomplete data via the EM algorithm},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {39},
   Number = {1},
   Pages = {1-38},
      Year = {1977} }



@article{
diaconis86,
   Author = {Diaconis, P. and Freedman, D.},
   Title = {On the Consistency of Bayes Estimates},
   Journal = {Annals of Statistics},
   Volume = {14},
   Number = {1},
   Pages = {1-26},
      Year = {1986} }



@article{
diciccio91,
   Author = {Diciccio, T. and Hall, P. and Romano, J.},
   Title = {Empirical likelihood is Bartlett-correctable},
   Journal = {Annals of Statistics},
   Volume = {19},
   Number = {2},
   Pages = {1053-1061},
   Abstract = {It is shown that, in a very general setting, the empirical likelihood method for constructing confidence intervals is Bartlett-correctable. This means that a simple adjustment for the expected value of log-likelihood ratio reduces coverage error to an extremely low O(n-2), where n denotes sample size. That fact makes empirical likelihood competitive with methods such as the bootstrap which are not Bartlett-correctable and which usually have coverage error of size n-1. Most importantly, our work demonstrates a strong link between empirical likelihood and parametric likelihood, since the Bartlett correction had previously only been available for parametric likelihood. A general formula is given for the Bartlett correction, valid in a very wide range of problems, including estimation of mean, variance, covariance, correlation, skewness, kurtosis, mean ratio, mean difference, variance ratio, etc. The efficacy of the correction is demonstrated in a simulation study for the case of the mean.},
      Year = {1991} }



@article{
do05,
   Author = {Do, K. A. and Muller, P. and Tang, F.},
   Title = {A Bayesian mixture model for differential gene expression},
   Journal = {Journal of the Royal Statistical Society Series C-Applied Statistics},
   Volume = {54},
   Pages = {627-644},
   Abstract = {We propose model-based inference for differential gene expression, using a nonparametric Bayesian probability model for the distribution of gene intensities under various conditions. The probability model is a mixture of normal distributions. The resulting inference is similar to a popular empirical Bayes approach that is used for the same inference problem. The use of fully model-based inference mitigates some of the necessary limitations of the empirical Bayes method. We argue that inference is no more difficult than posterior simulation in traditional nonparametric mixture-of-normal models. The approach proposed is motivated by a microarray experiment that was carried out to identify genes that are differentially expressed between normal tissue and colon cancer tissue samples. Additionally, we carried out a small simulation study to verify the methods proposed. In the motivating case-studies we show how the nonparametric Bayes approach facilitates the evaluation of posterior expected false discovery rates. We also show how inference can proceed even in the absence of a null sample of known non-differentially expressed scores. This highlights the difference from alternative empirical Bayes approaches that are based on plug-in estimates.},
      Year = {2005} }



@article{
dobra04,
   Author = {Dobra, A. and West, M.},
   Title = {Bayesian covariance selection},
   Journal = {Working Paper, ISDS, Duke University},
      Year = {2004} }



@article{
dobson96,
   Author = {Dobson, D. C. and Santosa, F.},
   Title = {Recovery of blocky images from noisy and blurred data},
   Journal = {Siam Journal on Applied Mathematics},
   Volume = {56},
   Number = {4},
   Pages = {1181-1198},
   Abstract = {The purpose of this investigation is to understand situations under which an enhancement method succeeds in recovering an image from data which are noisy and blurred. The method in question is due to Rudin and Osher. The method selects, from a class of feasible images, one that has the least total variation. Our investigation is limited to images which have small total variation. We call such images ''blocky'' as they are commonly piecewise constant (or nearly so) in grey-level values. The image enhancement is applied to three types of problems, each one leading to an optimization problem. The optimization problems are analyzed in order to understand the conditions under which they can be expected to succeed in reconstructing the desired blocky images. We illustrate the main findings of our work in numerical examples.},
      Year = {1996} }



@article{
doksum95,
   Author = {Doksum, K. and Samarov, A.},
   Title = {Nonparametric estimation of global functionals and a measure of the explanatory power of covariates in regression},
   Journal = {Annals of Statistics},
   Volume = {23},
   Number = {5},
   Pages = {1443-1473},
      Year = {1995} }



@article{
dongwahba96,
   Author = {Dong, X. A. and Wahba, G.},
   Title = {A generalized approximate cross validation for smoothing splines with non-Gaussian data},
   Journal = {Statistica Sinica},
   Volume = {6},
   Number = {3},
   Pages = {675-692},
   Abstract = {In this paper, we propose a Generalized Approximate Cross Validation (GACV) function for estimating the smoothing parameter in the penalized log likelihood regression problem with non-Gaussian data. This GACV is obtained by, first, obtaining an approximation to the leaving-out-one function based on the negative log likelihood, and then, in a step reminiscent of that used to get from leaving-out-one cross validation to GCV in the Gaussian case, we replace diagonal elements of certain matrices by 1/n times the trace. A numerical simulation with Bernoulli data is used to compare the smoothing parameter lambda chosen by this approximation procedure with the lambda chosen from the two most often used algorithms based on the generalized cross validation procedure (O'Sullivan et al. (1986), Gu (1990, 1992)). In the examples here, the GACV estimate produces a better fit of the truth in term of minimizing the Kullback-Leibler distance. Figures suggest that the GACV curve may be an approximately unbiased estimate of the Kullback-Leibler distance in the Bernoulli data case; however, a theoretical proof is yet to be found.},
      Year = {1996} }



@article{
donoho94,
   Author = {Donoho, D. L. and Johnstone, I. M.},
   Title = {Ideal Spatial Adaptation by Wavelet Shrinkage},
   Journal = {Biometrika},
   Volume = {81},
   Number = {3},
   Pages = {425-455},
      Year = {1994} }



@article{
donoho95a,
   Author = {Donoho, D. L. and Johnstone, I. M.},
   Title = {Adapting to unknown smoothness via wavelet shrinkage},
   Journal = {Journal of the American Statistical Association},
   Volume = {90},
   Number = {432},
   Pages = {1200-1224},
      Year = {1995} }



@article{
donoho98,
   Author = {Donoho, D. L. and Johnstone, I. M.},
   Title = {Minimax estimation via wavelet shrinkage},
   Journal = {Annals of Statistics},
   Volume = {26},
   Number = {3},
   Pages = {879-921},
      Year = {1998} }



@article{
donoho95b,
   Author = {Donoho, D. L. and Johnstone, I. M. and Kerkyacharian, G. and Picard, D.},
   Title = {Wavelet Shrinkage - Asymptopia},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {57},
   Number = {2},
   Pages = {301-337},
      Year = {1995} }



@article{
donoho96,
   Author = {Donoho, D. L. and Johnstone, I. M. and Kerkyacharian, G. and Picard, D.},
   Title = {Density estimation by wavelet thresholding},
   Journal = {Annals of Statistics},
   Volume = {24},
   Number = {2},
   Pages = {508-539},
      Year = {1996} }



@article{
douc07,
   Author = {Douc, R. and Guillin, A. and Marin, J. M. and Robert, C. P.},
   Title = {Convergence of adaptive mixtures of importance sampling schemes},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {1},
   Pages = {420-448},
   Note = {Douc, R. Guillin, A. Marin, J.-M. Robert, C. P.},
      Year = {2007} }



@article{
dudoit02,
   Author = {Dudoit, S. and Fridlyand, J. and Speed, T. P.},
   Title = {Comparison of discrimination methods for the classification of tumors using gene expression data},
   Journal = {Journal of the American Statistical Association},
   Volume = {97},
   Number = {457},
   Pages = {77-87},
   Abstract = {A reliable and precise classification of tumors is essential for successful diagnosis and treatment of cancer. cDNA microarrays and high-density oligonucleotide chips are novel biotechnologies increasingly used in cancer research. By allowing the monitoring of expression levels in cells for thousands of genes simultaneously, microarray experiments may lead to a more complete understanding of the molecular variations among tumors and hence to a finer and more informative classification. The ability to successfully distinguish between tumor classes (already known or yet to be discovered) using gene expression data is an important aspect of this novel approach to cancer classification. This article compares the performance of different discrimination methods for the classification of tumors based on gene expression data. The methods include nearest-neighbor classifiers, linear discriminant analysis, and classification trees. Recent machine learning approaches, such as bagging and boosting, are also considered. The discrimination methods are applied to datasets from three recently published cancer gene expression studies.},
      Year = {2002} }



@article{
efron04,
   Author = {Efron, B. and Hastie, T. and Johnstone, I. and Tibshirani, R.},
   Title = {Least angle regression},
   Journal = {Annals of Statistics},
   Volume = {32},
   Number = {2},
   Pages = {407-451},
      Year = {2004} }



@article{
engle86,
   Author = {Engle, R. F. and Granger, C. W. J. and Rice, J. and Weiss, A.},
   Title = {Semiparametric estimates of the relation between weather and electricity sales},
   Journal = {Journal of the American Statistical Association},
   Volume = {81},
   Number = {394},
   Pages = {310-320},
      Year = {1986} }



@article{
escobar95,
   Author = {Escobar, M. D. and West, M.},
   Title = {Bayesian density estimation and inference using mixtures },
   Journal = {Journal of the American Statistical Association},
   Volume = {90},
   Number = {430},
   Pages = {577-588},
   Abstract = {We describe and illustrate Bayesian inference in models for density estimation using mixtures of Dirichlet processes. These models provide natural settings for density estimation and are exemplified by special eases where data are modeled as a sample from mixtures of normal distributions. Efficient simulation methods are used to approximate various prior, posterior, and predictive distributions. This allows for direct inference on a variety of practical issues, including problems of local versus global smoothing, uncertainty about density estimates, assessment of modality, and the inference on the numbers of components. Also, convergence results are established for a general class of normal mixture models.},
      Year = {1995} }



@article{
eubank04,
   Author = {Eubank, R. L. and Huang, C. F. and Maldonado, Y. M. and Wang, N. and Wang, S. and Buchanan, R. J.},
   Title = {Smoothing spline estimation in varying-coefficient models},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {66},
   Pages = {653-667},
   Abstract = {Smoothing spline estimators are considered for inference in varying-coefficient models with one effect modifying covariate. Bayesian 'confidence intervals' are developed for the coefficient curves and efficient computational methods are derived for computing the curve estimators, fitted values, posterior variances and data-adaptive methods for selecting the levels of Smoothing. The efficacy and utility of the methodology proposed are demonstrated through a small simulation study and the analysis of a real data set.},
      Year = {2004} }



@article{
fan08,
   Author = {Fan, J. Q. and Feng, Y. and Wu, Y.},
   Title = {Network exploration via the adaptive lasso and SCAD penalties},
   Journal = {Annals of Applied Statistics},
   Volume = {in press},
      Year = {} }



@article{
fanhuang05,
   Author = {Fan, J. Q. and Huang, T.},
   Title = {Profile likelihood inferences on semiparametric varying-coefficient partially linear models},
   Journal = {Bernoulli},
   Volume = {11},
   Number = {6},
   Pages = {1031-1057},
   Abstract = {Varying-coefficient partially linear models are frequently used in statistical modelling, but their estimation and inference have not been systematically studied. This paper proposes a profile least-squares technique for estimating the parametric component and studies the asymptotic normality of the profile least-squares estimator. The main focus is the examination of whether the generalized likelihood technique developed by Fan et al. is applicable to the testing problem for the parametric component of semiparametric models. We introduce the profile likelihood ratio test and demonstrate that it follows an asymptotically chi(2) distribution under the null hypothesis. This not only unveils a new Wilks type of phenomenon, but also provides a simple and useful method for semiparametric inferences. In addition, the Wald statistic for semiparametric models is introduced and demonstrated to possess a sampling property similar to the profile likelihood ratio statistic. A new and simple bandwidth selection technique is proposed for semiparametric inferences on partially linear models, and numerical examples are presented to illustrate the proposed methods.},
      Year = {2005} }



@article{
fan01,
   Author = {Fan, J. Q. and Li, R. Z.},
   Title = {Variable selection via nonconcave penalized likelihood and its oracle properties},
   Journal = {Journal of the American Statistical Association},
   Volume = {96},
   Number = {456},
   Pages = {1348-1360},
      Year = {2001} }



@article{
fanlv10,
   Author = {Fan, J. Q. and Lv, J.},
   Title = {Non-concave penalized likelihood with NP-dimensionality},
   Journal = {Available at \url{http://arxiv.org/PS_cache/arxiv/pdf/0910/0910.1119v1.pdf}},
      Year = {2010+} }



@article{
fan04,
   Author = {Fan, J. Q. and Peng, H.},
   Title = {Nonconcave penalized likelihood with a diverging number of parameters},
   Journal = {Annals of Statistics},
   Volume = {32},
   Number = {3},
   Pages = {928-961},
      Year = {2004} }



@article{
fan98,
   Author = {Fan, J. Q. and Yao, Q.},
   Title = {Efficient estimation of conditional variance functions in stochastic regression},
   Journal = {Biometrika},
   Volume = {85},
   Number = {3},
   Pages = {645-660},
   Abstract = {Conditional heteroscedasticity has often been used in modelling and understanding the variability of statistical data. Under a general set-up which includes nonlinear time: series models as a special case, we propose an efficient and adaptive method for estimating the conditional variance. The basic idea is to apply a local linear regression to the squared residuals. We demonstrate that, without knowing the regression function, we can estimate the conditional variance asymptotically as well as if the regression were given. This asymptotic result, established under the assumption that the observations are made from a strictly stationary and absolutely regular process, is also verified via simulation. Further, the asymptotic result paves the way for adapting an automatic bandwidth selection scheme. An application with financial data illustrates the usefulness of the proposed techniques.},
      Year = {1998} }



@article{
fanzhang00,
   Author = {Fan, J. Q. and Zhang, J. T.},
   Title = {Two-step estimation of functional linear models with applications to longitudinal data},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {62},
   Pages = {303-322},
   Abstract = {Functional linear models are useful in longitudinal data analysis. They include many classical and recently proposed statistical models for longitudinal data and other functional data. Recently, smoothing spline and kernel methods have been proposed for estimating their coefficient functions nonparametrically but these methods are either intensive in computation or inefficient in performance. To overcome these drawbacks, in this paper, a simple and powerful two-step alternative is proposed. In particular, the implementation of the proposed approach via local polynomial smoothing is discussed. Methods for estimating standard deviations of estimated coefficient functions are also proposed. Some asymptotic results for the local polynomial estimators are established. Two longitudinal data sets, one of which involves time-dependent covariates, are used to demonstrate the approach proposed. Simulation studies show that our two-step approach improves the kernel method proposed by Hoover and co-workers in several aspects such as accuracy, computational time and visual appeal of the estimators.},
      Year = {2000} }



@article{
fanzhang08,
   Author = {Fan, J. Q. and Zhang, W.},
   Title = {Statistical methods with varying coefficient models},
   Journal = {Statistics and its interface},
   Volume = {1},
   Pages = {179-195},
      Year = {2008} }



@article{
fanzhang99,
   Author = {Fan, J. Q. and Zhang, W. Y.},
   Title = {Statistical estimation in varying coefficient models},
   Journal = {Annals of Statistics},
   Volume = {27},
   Number = {5},
   Pages = {1491-1518},
   Abstract = {Varying coefficient models are a useful extension of classical linear models. They arise naturally when one wishes to examine how regression coefficients change over different groups characterized by certain covariates such as age. The appeal of these models is that the coefficient functions can easily be estimated via a simple local regression. This yields a simple one-step estimation procedure. We show that such a one-step method cannot be optimal when different coefficient functions admit different degrees of smoothness. This drawback can be repaired by using our proposed two-step estimation procedure. The asymptotic mean-squared error for the two-step procedure is obtained and is shown to achieve the optimal rate of convergence. A few simulation studies show that the gain by the two-step procedure can be quite substantial. The methodology is illustrated by an application to an environmental data set.},
      Year = {1999} }



@article{
fan99,
   Author = {Fan, Y. Q. and Li, Q.},
   Title = {Root-n-consistent estimation of partially linear time series models},
   Journal = {Journal of Nonparametric Statistics},
   Volume = {11},
   Number = {1-3},
   Pages = {251-269},
   Abstract = {We establish root-n-consistent estimation of a partially linear time series model under conditions similar to those used in Robinson (1988) for independent observations.},
      Year = {1999} }



@article{
fearnhead06,
   Author = {Fearnhead, P.},
   Title = {Exact and efficient Bayesian inference for multiple changepoint problems},
   Journal = {Statistics and Computing},
   Volume = {16},
   Number = {2},
   Pages = {203-213},
   Abstract = {We demonstrate how to perform direct simulation from the posterior distribution of a class of multiple changepoint models where the number of changepoints is unknown. The class of models assumes independence between the posterior distribution of the parameters associated with segments of data between successive changepoints. This approach is based on the use of recursions, and is related to work on product partition models. The computational complexity of the approach is quadratic in the number of observations, but an approximate version, which introduces negligible error, and whose computational cost is roughly linear in the number of observations, is also possible. Our approach can be useful, for example within an MCMC algorithm, even when the independence assumptions do not hold. We demonstrate our approach on coal-mining disaster data and on well-log data. Our method can cope with a range of models, and exact simulation from the posterior distribution is possible in a matter of minutes.},
      Year = {2006} }



@article{
fearnhead08,
   Author = {Fearnhead, P.},
   Title = {Computational methods for complex stochastic systems: a review of some alternatives to MCMC},
   Journal = {Statistics and Computing},
   Volume = {18},
   Number = {2},
   Pages = {151-171},
   Abstract = {We consider analysis of complex stochastic models based upon partial information. MCMC and reversible jump MCMC are often the methods of choice for such problems, but in some situations they can be difficult to implement; and suffer from problems such as poor mixing, and the difficulty of diagnosing convergence. Here we review three alternatives to MCMC methods: importance sampling, the forward-backward algorithm, and sequential Monte Carlo (SMC). We discuss how to design good proposal densities for importance sampling, show some of the range of models for which the forward-backward algorithm can be applied, and show how resampling ideas from SMC can be used to improve the efficiency of the other two methods. We demonstrate these methods on a range of examples, including estimating the transition density of a diffusion and of a discrete-state continuous-time Markov chain; inferring structure in population genetics; and segmenting genetic divergence data.},
      Year = {2008} }



@article{
fearnhead07,
   Author = {Fearnhead, P. and Liu, Z.},
   Title = {On-line inference for multiple changepoint problems},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {69},
   Pages = {589-605},
   Note = {Fearnhead, Paul Liu, Zhen
Part 4},
   Abstract = {We propose an on-line algorithm for exact filtering of multiple changepoint problems. This algorithm enables simulation from the true joint posterior distribution of the number and position of the changepoints for a class of changepoint models. The computational cost of this exact algorithm is quadratic in the number of observations. We further show how resampling ideas from particle filters can be used to reduce the computational cost to linear in the number of observations, at the expense of introducing small errors, and we propose two new, optimum resampling algorithms for this problem. One, a version of rejection control, allows the particle filter to choose the number of particles that are required at each time step automatically. The new resampling algorithms substantially outperform standard resampling algorithms on examples that we consider; and we demonstrate how the resulting particle filter is practicable for segmentation of human G+C content.},
      Year = {2007} }



@article{
bande10,
   Author = {Febrero-Bande, M. and Galeano, P. and Gonzalez-Manteiga, W.},
   Title = {Measures of influence for the functional linear model with scalar response},
   Journal = {Journal of Multivariate Analysis},
   Volume = {101},
   Number = {2},
   Pages = {327-339},
      Year = {2010} }



@article{
feifei07,
   Author = {Fei-Fei, L. and Fergus, R. and Perona, P.},
   Title = {Learning generative visual models from few training examples: An incremental bayesian approach tested on 101 object categories},
   Journal = {Computer Vision and Image Understanding},
   Volume = {106},
   Number = {1},
   Pages = {59-70},
      Year = {2007} }



@article{
ferraty02b,
   Author = {Ferraty, F. and Goia, A. and Vieu, P.},
   Title = {Functional nonparametric model for time series: a fractal approach for dimension reduction},
   Journal = {Test},
   Volume = {11},
   Number = {2},
   Pages = {317-344},
      Year = {2002} }



@article{
ferraty07,
   Author = {Ferraty, F. and Mas, A. and Vieu, P.},
   Title = {Nonparametric regression on functional data: Inference and practical aspects},
   Journal = {Australian \& New Zealand Journal of Statistics},
   Volume = {49},
   Number = {3},
   Pages = {267-286},
   Abstract = {We consider the problem of predicting a real random variable from a functional explanatory variable. The problem is tackled using a nonparametric kernel approach, which has been recently adapted to this functional context. We derive theoretical results from a deep asymptotic analysis of the behaviour of the estimate, including mean squared convergence (with rates and precise evaluation of the constant terms) as well as asymptotic distribution. Practical use of these results relies on the ability to estimate these constants. Some perspectives in this direction are discussed. In particular, a functional version of wild bootstrapping ideas is proposed and used both on simulated and real functional datasets.},
      Year = {2007} }



@article{
ferraty02,
   Author = {Ferraty, F. and Vieu, P.},
   Title = {The functional nonparametric model and application to spectrometric data},
   Journal = {Computational Statistics},
   Volume = {17},
   Number = {4},
   Pages = {545-564},
   Abstract = {The aim of this paper is to present a nonparametric regression model with scalar response when the explanatory variables are curves. In this context, the crucial problem of dimension reduction is overriden by the use of an implicit fractal dimension hypothesis. For such a functional nonparametric regression model we introduce and study both practical and theoretical aspects of some kernel type estimator. After a simulation study, it is shown how this procedure is well adapted to some spectrometric data set. Asymptotic results are described and in conclusion it turns out that this method combines advantages of easy implementation and good mathematical properties.},
      Year = {2002} }



@inproceedings{
ferraty02a,
   Author = {Ferraty, F. and Vieu, P.},
   Title = {Functional nonparametric statistics: a double infinite dimensional framework},
   BookTitle = {International Conference on Recent Advances and Trends in NonParametric Statistics},
   Editor = {Akritas, M. G. and Politis, D. N.},
   Address= {Iraklion, Greece},
   Pages = {61-76},
   Abstract = {Functional aspects are more and more frequent and varied in modern Statistics so much so that the designation of Functional Statistics had emerged recently (see [46]). A symbolical example of this new field of Statistics concerns the problems of nonparametric estimation in presence of functional data, which are doubly infinite dimensional problems since the functional aspects appears twice: in the nature of the observed data and in the object to be estimated which derives from the statistical model. We will give a comprehensive introduction to nonparametric modelling for functional variables, together with the presentation of the state of art in this recent field of Statistics. We will present several different situations (such as regression, conditional cumulative distribution, conditional density, conditional mode and quantiles, density estimation, time series prediction, supervised curves classification,...), but we will pay special attention to the regression problem. We present one selected recent theoretical result in regression in order to explain the double dimensional effects. The description of the state of art, as well in regression as for other mentionned functional problems, will be articulated through this selected asymptotic result. At the end, several open problems and suggestions for future researches are discussed.},
      Year = {2002} }



@article{
ferraty04,
   Author = {Ferraty, F. and Vieu, P.},
   Title = {Nonparametric models for functional data, with application in regression, time-series prediction and curve discrimination},
   Journal = {Journal of nonparametric statistics},
   Volume = {16},
   Pages = {111-125},
   Abstract = {The aim of this article is to investigate a new approach for estimating a regression model with scalar response and in which the explanatory variable is valued in some abstract semi-metric functional space. Nonparametric estimates are introduced, and their behaviors are investigated in the situation of dependent data. Our study contains asymptotic results with rates. The curse of dimensionality, which is of great importance in this infinite dimensional setting, is highlighted by our asymptotic results. Some ideas, based on fractal dimension modelizations, are given to reduce dimensionality of the problem. Generalization of the model leads to possible applications in several fields of applied statistics, and we present three applications among these namely: regression estimation, time-series prediction, and curve discrimination. As a by-product of our approach in the finite-dimensional context, we give a new proof for the rates of convergence of some Nadaraya-Watson kernel-type smoother without needing any smoothness assumption on the density function of the explanatory variables.},
      Year = {2004} }



@article{
ferratyerror,
   Author = {Ferraty, F. and Vieu, P.},
   Title = {Erratum of: Nonparametric models for functional data, with application in regression, time-series prediction and curve discrimination},
   Journal = {Journal of nonparametric statistics},
   Volume = {20},
   Number = {2},
   Pages = {187-189},
      Year = {2008} }



@inproceedings{
nowak06,
   Author = {Figueiredo, M. A. T. and Dias, J. B. and Oliveira, J. P. and Nowak, R. D.},
   Title = {On total variation denoising: A new majorization-minimization algorithm and an experimental comparison with wavalet denoising},
   BookTitle = {IEEE International Conference on Image Processing (ICIP 2006)},
   Address= {Atlanta, GA},
   Pages = {2633-2636},
   Abstract = {Image denoising is a classical problem which has been addressed using a variety of conceptual frameworks and computational tools. Most approaches use some form of penalty/prior as a regularizer, expressing a preference for images with some form of (generalized) "smoothness". Total variation (TV) and wavelet-based methods have received a great deal of attention in the last decade and are among the state of the art in this problem. However, as far as we know, no experimental studies have been carried out, comparing the relative performance of the two classes of methods. In this paper, we present the results of such a comparison. Prior to that, we introduce a new majorization-minimization algorithm to implement the TV denoising criterion. We conclude that TV is outperformed by recent state of the art wavelet-based denoising methods, but performs competitively with older wavelet-based methods.},
      Year = {2006} }



@article{
figueiredo01,
   Author = {Figueiredo, M. A. T. and Nowak, R. D.},
   Title = {Wavelet-based image estimation: An empirical Bayes approach using Jeffreys' noninformative prior},
   Journal = {Ieee Transactions on Image Processing},
   Volume = {10},
   Number = {9},
   Pages = {1322-1331},
   Abstract = {The sparseness and decorrelation properties of the discrete wavelet transform have been exploited to develop powerful denoising methods. However, most of these methods have free parameters which have to be adjusted or estimated. In this paper, we propose a wavelet-based denoising technique without any free parameters; it is, in this sense, a "universal" method. Our approach uses empirical Bayes estimation based on a Jeffreys' noninformative prior; it is a step toward objective Bayesian wavelet-based denoising. The result is a remarkably simple fixed nonlinear shrinkage/thresholding rule which performs better than other more computationally demanding methods.},
      Year = {2001} }



@article{
fix89,
   Author = {Fix, E. and Hodges, J. L.},
   Title = {Discriminatory analysis. nonparametric discrimination: consistency properties},
   Journal = {International Statistical Review},
   Volume = {57},
   Number = {3},
   Pages = {238-247},
      Year = {1989} }



@article{
fraley02,
   Author = {Fraley, C. and Raftery, A. E.},
   Title = {Model-based clustering, discriminant analysis, and density estimation},
   Journal = {Journal of the American Statistical Association},
   Volume = {97},
   Number = {458},
   Pages = {611-631},
   Abstract = {Cluster analysis is the automated search for groups of related observations in a dataset. Most clustering done in practice is based largely on heuristic but intuitively reasonable procedures, and most clustering methods available in commercial software are also of this type. However, there is little systematic guidance associated with these methods for solving important practical questions that arise in cluster analysis, such as how many clusters are there, which clustering method should be used, and how should outliers be handled. We review a general methodology for model-based clustering that provides a principled statistical approach to these issues. We also show that this can be useful for other problems in multivariate analysis, such as discriminant analysis and multivariate density estimation. We give examples from medical diagnosis, minefield detection, cluster recovery from noisy data, and spatial density estimation. Finally, we mention limitations of the methodology and discuss recent developments in model-based clustering for non-Gaussian data, high-dimensional datasets, large datasets, and Bayesian estimation.},
      Year = {2002} }



@article{
fraley06,
   Author = {Fraley, C. and Raftery, A. E.},
   Title = {MCLUST version 3 for R: Normal mixture modeling and model-based clustering},
   Journal = {Technical Report no. 504, Department of Statistics, University of Washington},
      Year = {2006} }



@article{
friedman08,
   Author = {Friedman, J. and Hastie, T. and Tibshirani, R.},
   Title = {Sparse inverse covariance estimation with the graphical lasso},
   Journal = {Biostatistics},
   Volume = {9},
   Number = {3},
   Pages = {432-441},
   Abstract = {We consider the problem of estimating sparse graphs by a lasso penalty applied to the inverse covariance matrix. Using a coordinate descent procedure for the lasso, we develop a simple algorithm-the graphical lasso-that is remarkably fast: It solves a 1000-node problem (similar to 500000 parameters) in at most a minute and is 30-4000 times faster than competing methods. It also provides a conceptual link between the exact problem and the approximation suggested by Meinshausen and Buhlmann (2006). We illustrate the method on some cell-signaling data from proteomics.},
      Year = {2008} }



@article{
friedmanjrss04,
   Author = {Friedman, J. H. and Meulman, J. J.},
   Title = {Clustering objects on subsets of attributes},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {66},
   Pages = {815-839},
   Abstract = {A new procedure is proposed for clustering attribute value data. When used in conjunction with conventional distance-based clustering algorithms this procedure encourages those algorithms to detect automatically subgroups of objects that preferentially cluster on subsets of the attribute variables rather than on all of them simultaneously. The relevant attribute subsets for each individual cluster can be different and partially (or completely) overlap with those of other clusters. Enhancements for increasing sensitivity for detecting especially low cardinality groups clustering on a small subset of variables are discussed. Applications in different domains, including gene expression arrays, are presented.},
      Year = {2004} }



@article{
friedman04,
   Author = {Friedman, N.},
   Title = {Inferring cellular networks using probabilistic graphical models},
   Journal = {Science},
   Volume = {303},
   Number = {5659},
   Pages = {799-805},
      Year = {2004} }



@inproceedings{
frome07,
   Author = {Frome, A. and Singer, Y. and Sha, F. and Malik, J.},
   Title = {Learning globally-consistent local distance functions for shape-based image retrieval and classification},
   BookTitle = {International Conference on Computer Vision},
   Pages = {1-8},
      Year = {2007} }



@article{
gabrys10,
   Author = {Gabrys, R. and Horv\'{a}th, L. and Kokoszka, P.},
   Title = {Tests for error correlation in the functional linear model},
   Journal = {Journal of the American Statistical Association},
   Volume = {105},
   Pages = {1113-1125},
      Year = {2010} }



@article{
gardner03,
   Author = {Gardner, T. S. and di Bernardo, D. and Lorenz, D. and Collins, J. J.},
   Title = {Inferring genetic networks and identifying compound mode of action via expression profiling},
   Journal = {Science},
   Volume = {301},
   Number = {5629},
   Pages = {102-105},
      Year = {2003} }



@article{
gelman96,
   Author = {Gelman, A. and Bois, F. and Jiang, J. M.},
   Title = {Physiological pharmacokinetic analysis using population modeling and informative prior distributions},
   Journal = {Journal of the American Statistical Association},
   Volume = {91},
   Number = {436},
   Pages = {1400-1412},
      Year = {1996} }



@article{
gelman92,
   Author = {Gelman, A. and Rubin, D. B.},
   Title = {Inference from iterative simulation using multiple sequences},
   Journal = {Statistical Science},
   Volume = {7},
   Pages = {457-472},
      Year = {1992} }



@article{
george93,
   Author = {George, E. I. and McCulloch, R. E.},
   Title = {Variable selection via Gibbs sampling},
   Journal = {Journal of the American Statistical Association},
   Volume = {88},
   Number = {423},
   Pages = {881-889},
   Abstract = {A crucial problem in building a multiple regression model is the selection of predictors to include. The main thrust of this article is to propose and develop a procedure that uses probabilistic considerations for selecting promising subsets. This procedure entails embedding the regression setup in a hierarchical normal mixture model where latent variables are used to identify subset choices. In this framework the promising subsets of predictors can be identified as those with higher posterior probability. The computational burden is then alleviated by using the Gibbs sampler to indirectly sample from this multinomial posterior distribution on the set of possible subset choices. Those subsets with higher probability-the promising ones-can then be identified by their more frequent appearance in the Gibbs sample.},
      Year = {1993} }



@article{
george97,
   Author = {George, E. I. and McCulloch, R. E.},
   Title = {Approaches for Bayesian variable selection},
   Journal = {Statistica Sinica},
   Volume = {7},
   Number = {2},
   Pages = {339-373},
   Abstract = {This paper describes and compares various hierarchical mixture prior formulations of variable selection uncertainty in normal linear regression models. These include the nonconjugate SSVS formulation of George and McCulloch (1993), as well as conjugate formulations which allow for analytical simplification. Hyperparameter settings which base selection on practical significance, and the implications of using mixtures with point priors are discussed. Computational methods for posterior evaluation and exploration are considered. Rapid updating methods are seen to provide feasible methods for exhaustive evaluation using Gray Code sequencing in moderately sized problems, and fast Markov Chain Monte Carlo exploration in large problems. Estimation of normalization constants is seen to provide improved posterior estimates of individual model probabilities and the total visited probability. Various procedures are illustrated on simulated sample problems and on a real problem concerning the construction of financial index tracking portfolios.},
      Year = {1997} }



@book{
geweke92,
   Author = {Geweke, J.},
   Title = {Evaluating the accuracy of sampling-based approaches to the calculation of posterior moments },
   Publisher = {(Bernardo, J. M., Berger, J. O., Dawid, A. P. and Smith, A. F. M., eds.) Clarendom Press, Oxford},
   Series = {Bayesian Statistics 4},
      Year = {1992} }



@article{
ghosal95,
   Author = {Ghosal, S. and Ghosh, J. K. and Samanta, T.},
   Title = {On convergence of posterior distributions},
   Journal = {Annals of Statistics},
   Volume = {23},
   Number = {6},
   Pages = {2145-2152},
      Year = {1995} }



@article{
ghosal99,
   Author = {Ghosal, S. and Ghosh, J. K. and Samanta, T.},
   Title = {Approximation of the posterior distribution in a change-point problem},
   Journal = {Annals of the Institute of Statistical Mathematics},
   Volume = {51},
   Number = {3},
   Pages = {479-497},
      Year = {1999} }



@article{
ghosal00,
   Author = {Ghosal, S. and Ghosh, J. K. and Van der Vaart, A. W.},
   Title = {Convergence rates of posterior distributions},
   Journal = {Annals of Statistics},
   Volume = {28},
   Number = {2},
   Pages = {500-531},
      Year = {2000} }



@article{
ghosal08,
   Author = {Ghosal, S.  and Lember, J. and Van Der Vaart, A.},
   Title = {Nonparametric Bayesian model selection and averaging},
   Journal = {Electronic Journal of Statistics},
   Volume = {2},
   Pages = {63-89},
      Year = {2008} }



@article{
ghosalsamanta95,
   Author = {Ghosal, S. and Samanta, T.},
   Title = {Asymptotic behaviour of Bayes estimates and posterior distribution in multiparameter nonregular cases},
   Journal = {Mathematical Methods of Statistics},
   Volume = {4},
   Number = {4},
   Pages = {361-388},
      Year = {1995} }



@article{
ghosal07,
   Author = {Ghosal, S. and Van Der Vaart, A.},
   Title = {Convergence rates of posterior distributions for noniid observations},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {1},
   Pages = {192-223},
      Year = {2007} }



@article{
ghosh09,
   Author = {Ghosh, D. and Chinnaiyan, A. M.},
   Title = {Genomic outlier profile analysis: mixture models, null hypotheses, and nonparametric estimation},
   Journal = {Biostatistics},
   Volume = {10},
   Number = {1},
   Pages = {60-69},
   Abstract = {In most analyses of large-scale genomic data sets, differential expression analysis is typically assessed by testing for differences in the mean of the distributions between 2 groups. A recent finding by Tomlins and others (2005) is of a different type of pattern of differential expression in which a fraction of samples in one group have overexpression relative to samples in the other group. In this work, we describe a general mixture model framework for the assessment of this type of expression, called outlier profile analysis. We start by considering the single-gene situation and establishing results on identifiability. We propose 2 nonparametric estimation procedures that have natural links to familiar multiple testing procedures. We then develop multivariate extensions of this methodology to handle genome-wide measurements. The proposed methodologies are compared using simulation studies as well as data from a prostate cancer gene expression study.},
      Year = {2009} }



@article{
goldenshluger06,
   Author = {Goldenshluger, A. and Tsybakov, A. and Zeevi, A.},
   Title = {Optimal change-point estimation from indirect observations},
   Journal = {Annals of Statistics},
   Volume = {34},
   Number = {1},
   Pages = {350-372},
   Abstract = {We study nonparametric change-point estimation from indirect noisy observations. Focusing on the white noise convolution model, we consider two classes of functions that are smooth apart from the change-point. We establish lower bounds on the minimax risk in estimating the change-point and develop rate optimal estimation procedures. The results demonstrate that the best achievable rates of convergence are determined both by smoothness of the function away from the change-point and by the degree of ill-posedness of the convolution operator. Optimality is obtained by introducing a new technique that involves, as a key element, detection of zero crossings of an estimate of the properly smoothed second derivative of the underlying function.},
      Year = {2006} }



@article{
golub99,
   Author = {Golub, T. R. and Slonim, D. K. and Tamayo, P. and Huard, C. and Gaasenbeek, M. and Mesirov, J. P. and Coller, H. and Loh, M. L. and Downing, J. R. and Caligiuri, M. A. and Bloomfield, C. D. and Lander, E. S.},
   Title = {Molecular classification of cancer: Class discovery and class prediction by gene expression monitoring},
   Journal = {Science},
   Volume = {286},
   Number = {5439},
   Pages = {531-537},
   Abstract = {Although cancer classification has improved over the past 30 years, there has been no general approach for identifying new cancer classes (class discovery) or for assigning tumors to known classes (class prediction). Here, a generic approach to cancer classification based on gene expression monitoring by DNA microarrays is described and applied to human acute Leukemias as a test case. A class discovery procedure automatically discovered the distinction between acute myeloid Leukemia (AML) and acute Lymphoblastic Leukemia (ALL) without previous knowledge of these classes. An automatically derived class predictor was able to determine the class of new leukemia cases. The results demonstrate the feasibility of cancer classification based solely on gene expression monitoring and suggest a general strategy for discovering and predicting cancer classes for other types of cancer, independent of previous biological knowledge.},
      Year = {1999} }



@article{
gonzalez03,
   Author = {Gonzalez-Manteiga, W. and Aneiros-Perez, G.},
   Title = {Testing in partial linear regression models with dependent errors},
   Journal = {Journal of Nonparametric Statistics},
   Volume = {15},
   Number = {1},
   Pages = {93-111},
   Abstract = {Let us consider the partial linear regression model y(i)=zeta(i)(T) beta+m(t(i))+epsilon(i) (i =1,...,n), where the (p x 1)-vector beta and the function m are unknown, zeta(i) and t(i) are design points (random and fixed, respectively) and the random errors {epsilon(i)} are dependent. We consider here the problem of testing: (a) H-0beta: beta=beta(0), (b) H-0m:m=m(0) and (c) H-0m(l) : mis an element of span {f(1),...,f(l)} (where f(j) (j=1,..,l) are linearly independent functions), by using distances based on kernel estimators. In the case (a) we assume a strong mixing condition on the errors, while in the cases (b) and (c) we consider a MA(infinity) structure on the errors. The asymptotic distributions of the corresponding test statistics are obtained under the null hypothesis and under local alternatives. Furthermore, in the case (a) and under fixed alternatives, the convergence to infinity of the statistic is obtained.},
      Year = {2003} }



@article{
green95,
   Author = {Green, P. J.},
   Title = {Reversible jump Markov chain Monte Carlo computation and Bayesian model determination},
   Journal = {Biometrika},
   Volume = {82},
   Number = {4},
   Pages = {711-732},
   Abstract = {Markov chain Monte Carlo methods for Bayesian computation have until recently been restricted to problems where the joint distribution of all variables has a density with respect to some fixed standard underlying measure. They have therefore not been available for application to Bayesian model determination, where the dimensionality of the parameter vector is typically not fixed. This paper proposes a new framework for the construction of reversible Markov chain samplers that jump between parameter subspaces of differing dimensionality, which is flexible and entirely constructive. It should therefore have wide applicability in model determination problems. The methodology is illustrated with applications to multiple change-point analysis in one and two dimensions, and to a Bayesian comparison of binomial experiments.},
      Year = {1995} }



@article{
greenshtein04,
   Author = {Greenshtein, E. and Ritov, Y.},
   Title = {Persistence in high-dimensional linear predictor selection and the virtue of overparametrization},
   Journal = {Bernoulli},
   Volume = {10},
   Number = {6},
   Pages = {971-988},
      Year = {2004} }



@article{
guyon02,
   Author = {Guyon, I. and Weston, J. and Barnhill, S. and Vapnik, V.},
   Title = {Gene selection for cancer classification using support vector machines},
   Journal = {Machine Learning},
   Volume = {46},
   Number = {1},
   Pages = {389-422},
      Year = {2002} }



@article{
homann10,
   Author = {H\"{o}rmann, S. and Kokoszka, P.},
   Title = {Weakly dependent functional data},
   Journal = {The Annals of Statistics},
   Volume = {38},
   Number = {3},
   Pages = {1845-1884},
      Year = {2010} }



@article{
haario01,
   Author = {Haario, H. and Saksman, E. and Tamminen, J.},
   Title = {An adaptive Metropolis algorithm},
   Journal = {Bernoulli},
   Volume = {7},
   Number = {2},
   Pages = {223-242},
      Year = {2001} }



@article{
hall89,
   Author = {Hall, P. and Carroll, R. J.},
   Title = {Variance function estimation in regression - the effect of estimating the mean},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {51},
   Number = {1},
   Pages = {3-14},
      Year = {1989} }



@article{
hall07,
   Author = {Hall, P. and Horowitz, J. L.},
   Title = {Methodology and convergence rates for functional linear regression},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {1},
   Pages = {70-91},
   Abstract = {In functional linear regression, the slope "parameter" is a function. Therefore, in a nonparametric context, it is determined by an infinite number of unknowns. Its estimation involves solving an ill-posed problem and has points of contact with a range of methodologies, including statistical smoothing and deconvolution. The standard approach to estimating the slope function is based explicitly on functional principal components analysis and, consequently, on spectral decomposition in terms of eigenvalues and eigenfunctions. We discuss this approach in detail and show that in certain circumstances, optimal convergence rates are achieved by the PCA technique. An alternative approach based on quadratic regularisation is suggested and shown to have advantages from some points of view.},
      Year = {2007} }



@article{
halltitterington90,
   Author = {Hall, P. and Kay, J. W. and Titterington, D. M.},
   Title = {ASYMPTOTICALLY OPTIMAL DIFFERENCE-BASED ESTIMATION OF VARIANCE IN NONPARAMETRIC REGRESSION},
   Journal = {Biometrika},
   Volume = {77},
   Number = {3},
   Pages = {521-528},
      Year = {1990} }



@article{
hall87,
   Author = {Hall, P. and Marron, J. S.},
   Title = {ESTIMATION OF INTEGRATED SQUARED DENSITY DERIVATIVES},
   Journal = {Statistics \& Probability Letters},
   Volume = {6},
   Number = {2},
   Pages = {109-115},
      Year = {1987} }



@article{
hall90,
   Author = {Hall, P. and Marron, J. S.},
   Title = {ON VARIANCE-ESTIMATION IN NONPARAMETRIC REGRESSION},
   Journal = {Biometrika},
   Volume = {77},
   Number = {2},
   Pages = {415-419},
      Year = {1990} }



@article{
hall93,
   Author = {Hall, P. and Owen, A. B.},
   Title = {Empirical likelihood confidence bands in density estimation},
   Journal = {Journal of Computational and Graphical Statistics},
   Volume = {2},
   Number = {3},
   Pages = {273-289},
      Year = {1993} }



@article{
triebel05,
   Author = {Haroske, D. A. and Triebel, H.},
   Title = {Wavelet bases and entropy numbers in weighted function spaces},
   Journal = {Mathematische Nachrichten},
   Volume = {278},
   Number = {1-2},
   Pages = {108-132},
      Year = {2005} }



@article{
hastie93,
   Author = {Hastie, T. and Tibshirani, R.},
   Title = {Varying-coefficient models},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {55},
   Number = {4},
   Pages = {757-796},
   Abstract = {We explore a class of regression and generalized regression models in which the coefficients are allowed to vary as smooth functions of other variables. General algorithms are presented for estimating the models flexibly and some examples are given. This class of models ties together generalized additive models and dynamic generalized linear models into one common framework. When applied to the proportional hazards model for survival data, this approach provides a new way of modelling departures from the proportional hazards assumption.},
      Year = {1993} }



@inproceedings{
hernandez07,
   Author = {Hernandez, N. and Biscay, R. J. and Talavera, I.},
   Title = {Support vector regression methods for functional data},
   BookTitle = {12th Iberoamerican Congress on Pattern Recognition},
   Editor = {Rueda, L. and Mery, D. and Kittler, J.},
   Address= {Valparaiso, CHILE},
   Pages = {564-573},
   Abstract = {Many regression tasks in practice dispose in low gear instance of digitized functions as predictor variables. This has motivated the development of regression methods for functional data. In particular, Naradaya-Watson Kernel (NWK) and Radial Basis Function (RBF) estimators have been recently extended to functional nonparametric regression models. However, these methods do not allow for dimensionality reduction. For this purpose, we introduce Support Vector Regression (SVR) methods for functional data. These are formulated in the framework of approximation in reproducing kernel Hilbert spaces. On this general basis, some of its properties are investigated, emphasizing the construction of nonnegative definite kernels on functional spaces. Furthermore, the performance of SVR for functional variables is shown on a real world benchmark spectrometric data set, as well as comparisons with NWK and RBF methods. Good predictions were obtained by these three approaches, but SVR achieved in addition about 20% reduction of dimensionality.},
      Year = {2007} }



@article{
hirose08,
   Author = {Hirose, Osamu and Yoshida, Ryo and Imoto, Seiya and Yamaguchi, Rui and Higuchi, Tomoyuki and Charnock-Jones, D. Stephen and Print, Cristin and Miyano, Satoru},
   Title = {Statistical inference of transcriptional module-based gene networks from time course gene expression profiles by using state space models},
   Journal = {Bioinformatics},
   Volume = {24},
   Number = {7},
   Pages = {932-942},
      Year = {2008} }



@article{
hjort09,
   Author = {Hjort, N. L. and McKeague, I. W. and Keilegom, I. V.},
   Title = {Extending the scope of empirical likelihood},
   Journal = {Annals of Statistics},
   Note = {In press},
      Year = {2009} }



@article{
hodges01,
   Author = {Hodges, J. S. and Sargent, D. J.},
   Title = {Counting degrees of freedom in hierarchical and other richly-parameterised models},
   Journal = {Biometrika},
   Volume = {88},
   Number = {2},
   Pages = {367-379},
   Abstract = {Drawing on linear model theory, we rigorously extend the notion of degrees of freedom to richly-parameterised models, including linear hierarchical and random-effect models, some smoothers and spatial models, and combinations of these. The number of degrees of freedom is often much smaller than the number of parameters. Our notion of degrees of freedom is compatible with similar ideas long associated with smoothers, but is applicable to new classes of models and can be interpreted using the projection theory of linear models. We use an example to illustrate the two applications of setting prior distributions for variances and fixing model complexity by fixing degrees of freedom.},
      Year = {2001} }



@article{
hoff06,
   Author = {Hoff, P.D.},
   Title = {Model-based subspace clustering},
   Journal = {Bayesian analysis},
   Volume = {1},
   Pages = {321-344},
      Year = {2006} }



@article{
hoff07,
   Author = {Hoff, Peter D.},
   Title = {Model Averaging and Dimension Selection for the Singular Value Decomposition},
   Journal = {Journal of the American Statistical Association},
   Volume = {102},
   Pages = {674-685},
   Note = {[1]
doi:10.1198/016214506000001310},
      Year = {2007} }



@article{
hoover98,
   Author = {Hoover, D. R. and Rice, J. A. and Wu, C. O. and Yang, L. P.},
   Title = {Nonparametric smoothing estimates of time-varying coefficient models with longitudinal data},
   Journal = {Biometrika},
   Volume = {85},
   Number = {4},
   Pages = {809-822},
   Abstract = {This paper considers nonparametric estimation in a varying coefficient model with repeated measurements (Y-ij,X-ij,t(ij)), for i=1,...,n and j=1,...,ni, where x(ij)=(X-ij0,..., X-ijk)(T) and (Y-ij,X-ij, t(ij)) denote the jth outcome, covariate and time design points, respectively, of the ith subject. The model considered here is Y-ij =X(ij)(T)beta(t(ij))+ epsilon(i)(t(ij)), where beta(t) = (beta(0)(t),..., beta(k)(t))(T), for k greater than or equal to 0, are smooth nonparametric functions of interest and epsilon(i)(t) is a zero-mean stochastic process. The measurements are assumed to be independent for different subjects but can be correlated at different time points within each subject. Two nonparametric estimators of beta(t), namely a smoothing spline and a locally weighted polynomial, are derived for such repeatedly measured data. A crossvalidation criterion is proposed for the selection of the corresponding smoothing parameters. Asymptotic properties, such as consistency, rates of convergence and asymptotic mean squared errors, are established for kernel estimators, a special case of the local polynomials. These asymptotic results give useful insights into the reliability of our general estimation methods. An example of predicting the growth of children born to HIV infected mothers based on gender, HIV status and maternal vitamin A levels shows that this model and the corresponding nonparametric estimators are useful in epidemiological studies.},
      Year = {1998} }



@article{
hovath09,
   Author = {Horv\'{a}th, L. and Kokoszka, P. and Reimherr, M.},
   Title = {Two sample inference in functional linear models},
   Journal = {Canadian Journal of Statistics},
   Volume = {37},
   Number = {4},
   Pages = {571-591},
      Year = {2009} }



@article{
hu08,
   Author = {Hu, J. H.},
   Title = {Cancer outlier detection based on likelihood ratio test},
   Journal = {Bioinformatics},
   Volume = {24},
   Number = {19},
   Pages = {2193-2199},
   Abstract = {Motivation: Microarray experiments can be used to help study the role of chromosomal translocation in cancer development through cancer outlier detection. The aim is to identify genes that are up- or down-regulated in a subset of cancer samples in comparison to normal samples. Results: We propose a likelihood-based approach which targets detecting the change of point in mean expression intensity in the group of cancer samples. A desirable property of the proposed approach is the availability of theoretical significance-level results. Simulation studies showed that the performance of the proposed approach is appealing in terms of both detection power and false discovery rate. And the real data example also favored the likelihood-based approach in terms of the biological relevance of the results.},
      Year = {2008} }



@article{
hua93,
   Author = {Hua, L. and Ping, C.},
   Title = {2ND-ORDER ASYMPTOTIC EFFICIENCY IN A PARTIAL LINEAR-MODEL},
   Journal = {Statistics \& Probability Letters},
   Volume = {18},
   Number = {1},
   Pages = {73-84},
   Abstract = {In this paper, the authors discuss the second order asymptotic efficiency of estimators of beta based on MLE for Y = Xbeta + g(T) + epsilon, where X, T, epsilon are independent, g is unknown, epsilon approximately phi(.) is known with mean 0 and variance sigma2.},
      Year = {1993} }



@article{
huang10,
   Author = {Huang, J. and Horowitz, J. L. and F., Wei.},
   Title = {Variable selection in nonparametric additive models},
   Journal = {Annals of Statistics},
   Volume = {38},
   Number = {4},
   Pages = {2282-2313},
      Year = {2010} }



@article{
huangma08,
   Author = {Huang, J. and Horowitz, J. L. and Ma, S. G.},
   Title = {Asymptotic properties of bridge estimators in sparse high-dimensional regression models},
   Journal = {Annals of Statistics},
   Volume = {36},
   Number = {2},
   Pages = {587-613},
      Year = {2008} }



@article{
huangma06,
   Author = {Huang, J. and Ma, S. G. and Zhang, C.H.},
   Title = {Adaptive lasso for sparse high-dimensional regression models},
   Journal = {Tech. rep., The University of Iowa},
      Year = {2006} }



@article{
huang02,
   Author = {Huang, J. H. Z. and Wu, C. O. and Zhou, L.},
   Title = {Varying-coefficient models and basis function approximations for the analysis of repeated measurements},
   Journal = {Biometrika},
   Volume = {89},
   Number = {1},
   Pages = {111-128},
   Abstract = {A global smoothing procedure is developed using basis function approximations for estimating the parameters of a varying-coefficient model with repeated measurements. Inference procedures based on a resampling subject bootstrap are proposed to construct confidence regions and to perform hypothesis testing. Conditional biases and variances of our estimators and their asymptotic consistency are developed explicitly. Finite sample properties of our procedures are investigated through a simulation study. Application of the proposed approach is demonstrated through an example in epidemiology. In contrast to the existing methods, this approach applies whether or not the covariates are time-invariant and does not require binning of the data when observations are sparse at distinct observation times.},
      Year = {2002} }



@article{
huang04,
   Author = {Huang, J. H. Z. and Wu, C. O. and Zhou, L.},
   Title = {Polynomial spline estimation and inference for varying coefficient models with longitudinal data},
   Journal = {Statistica Sinica},
   Volume = {14},
   Number = {3},
   Pages = {763-788},
   Abstract = {We consider nonparametric estimation of coefficient functions in a varying coefficient model of the form Y-ij = X-i(T)(t(ij))beta(t(ij)) + epsilon(i)(t(ij)) based on longitudinal observations {(Y-ij, X-i (t(ij)), t(ij)), i = 1,...,n, j = 1,...,n(i)}, where t(ij) and n(i) are the time of the jth measurement and the number of repeated measurements for the ith subject, and Y-ij and X-i(t(ij)) = (X-i0(tij),..., X-iL(t(ij)))(T) for L greater than or equal to 0 are the ith subject's observed outcome and covariates at t(ij). We approximate each coefficient function by a polynomial spline and employ the least squares method to do the estimation. An asymptotic theory for the resulting estimates is established, including consistency, rate of convergence and asymptotic distribution. The asymptotic distribution results are used as a guideline to construct approximate confidence intervals and confidence bands for components of beta(t). We also propose a polynomial spline estimate of the covariance structure of epsilon(t), which is used to estimate the variance of the spline estimate beta(t). A data example in epidemiology and a simulation study are used to demonstrate our methods.},
      Year = {2004} }



@article{
huangfan99,
   Author = {Huang, L. S. and Fan, J. Q.},
   Title = {Nonparametric estimation of quadratic regression functionals},
   Journal = {Bernoulli},
   Volume = {5},
   Number = {5},
   Pages = {927-949},
      Year = {1999} }



@article{
huang09,
   Author = {Huang, Z. S. and Zhang, R. Q.},
   Title = {Efficient estimation of adaptive varying-coefficient partially linear regression model},
   Journal = {Statistics \& Probability Letters},
   Volume = {79},
   Number = {7},
   Pages = {943-952},
   Abstract = {The adaptive varying-coefficient partially linear regression (AVCPLR) model is proposed by combining the nonparametric regression model and varying-coefficient regression model with different smoothing variables. It call be seen as a generalization of the varying-coefficient partially linear regression model, and it is also all example of a generalized structured model as defined by Mammen and Neilsen [Mammen, E., Nielsen, J.P., 2003. Generalised structured models. Biometrika 90, 551-566]. Based oil the local linear technique and the marginal integrated method. the initial estimators of these unknown functions are obtained, each of which has big variance. To decrease the variances of these initial estimators, the one-step backfitting technique proposed by Linton [Linton, O.B., 1997. Efficient estimation of additive nonparametric regression models. Biometrilka 82, 93-100] is used to obtain the efficient estimators of all unknown functions for the AVCPLR model, and their asymptotic normalities are studied. Two simulated examples are given to illustrate the AVCPLR model and the proposed estimation methodology. (c) 2008 Elsevier B.V. All rights reserved.},
      Year = {2009} }



@article{
huber73,
   Author = {Huber, P. J.},
   Title = {Robust regression: asymptotics, conjectures and monte carlo},
   Journal = {Annals of Statistics},
   Volume = {1},
   Number = {5},
   Pages = {799-821},
      Year = {1973} }



@article{
hunter04,
   Author = {Hunter, D. R. and Lange, K.},
   Title = {A tutorial on MM algorithms},
   Journal = {American Statistician},
   Volume = {58},
   Number = {1},
   Pages = {30-37},
      Year = {2004} }



@article{
ibrahim02,
   Author = {Ibrahim, J. G. and Chen, M. H. and Gray, R. J.},
   Title = {Bayesian models for gene expression with DNA microarray data},
   Journal = {Journal of the American Statistical Association},
   Volume = {97},
   Number = {457},
   Pages = {88-99},
   Abstract = {Two of the critical issues that arise, when examining DNA microarray data are (1) determination of which genes best discriminate among the different types of tissue, and (2) characterization of expression patterns in tumor tissues. For (1 1), there are many genes that characterize DNA expression, and it is of critical importance to try and identify a small set of genes that best discriminate between normal and tumor tissues. For (2), it is critical to be able to characterize the DNA expression of the normal and tumor tissue samples and develop suitable models that explain patterns of DNA expression for these types of tissues. Toward this goal, we propose a novel Bayesian model for analyzing DNA microarray data and propose a model selection methodology for identifying subsets of genes that show different expression levels between normal and cancer tissues. In addition, we propose a novel class of hierarchical priors fur the parameters that allow us to borrow strength across genes for making inference. The properties of the priors are examined in detail. We introduce a Bayesian model selection criterion for assessing the various, models, and develop Markov chain Monte Carlo algorithms for sampling from the posterior distributions of the parameters and for computing the criterion. We present a detailed case study in endometrial cancer to demonstrate our proposed methodology.},
      Year = {2002} }



@article{
iplikci06,
   Author = {Iplikci, S.},
   Title = {Support vector machines-based generalized predictive control},
   Journal = {International Journal of Robust and Nonlinear Control},
   Volume = {16},
   Number = {17},
   Pages = {843-862},
      Year = {2006} }



@article{
ishwaran03,
   Author = {Ishwaran, H. and Rao, J. S.},
   Title = {Detecting differentially expressed genes in microarrays using Bayesian model selection},
   Journal = {Journal of the American Statistical Association},
   Volume = {98},
   Number = {462},
   Pages = {438-455},
   Abstract = {DNA microarrays open up a broad new horizon for investigators interested in studying the genetic determinants of disease. The high throughput nature of these arrays, where differential expression for thousands of genes can be measured simultaneously, creates an enormous wealth of information, but also poses a challenge for data analysis because of the large multiple testing problem involved. The solution has generally been to focus on optimizing false-discovery rates while sacrificing power. The drawback of this approach is that more subtle expression differences will be missed that might give investigators more insight into the genetic environment necessary for a disease process to take hold. We introduce a new method for detecting differentially expressed genes based on a high-dimensional model selection technique, Bayesian ANOVA for microarrays (BAM), which strikes a balance between false rejections and false nonrejections. The basis of the new approach involves a weighted average of generalized ridge regression estimates that provides the benefits of using shrinkage estimation combined with model averaging. A simple graphical tool based on the amount of shrinkage is developed to visualize the trade-off between low false-discovery rates and finding more genes. Simulations are used to illustrate BAM's performance, and the method is applied to a large database of colon cancer gene expression data. Our working hypothesis in the colon cancer analysis is that large differential expressions may not be the only ones contributing to metastasis-in fact, moderate changes in expression of genes may be involved in modifying the genetic environment to a sufficient extent for metastasis to occur. A functional biological analysis of gene effects found by BAM, but not other false-discovery-based approaches, lends support to this hypothesis.},
      Year = {2003} }



@article{
jaakkola94,
   Author = {Jaakkola, T. and Jordan, M. I. and Singh, S. P.},
   Title = {ON THE CONVERGENCE OF STOCHASTIC ITERATIVE DYNAMIC-PROGRAMMING ALGORITHMS},
   Journal = {Neural Computation},
   Volume = {6},
   Number = {6},
   Pages = {1185-1201},
      Year = {1994} }



@article{
jain04,
   Author = {Jain, S. and Neal, R. M.},
   Title = {A split-merge Markov chain Monte Carlo procedure for the dirichlet process mixture model},
   Journal = {Journal of Computational and Graphical Statistics},
   Volume = {13},
   Number = {1},
   Pages = {158-182},
   Abstract = {This article proposes a split-merge Markov chain algorithm to address the problem of inefficient sampling for conjugate Dirichlet process mixture models. Traditional Markov chain Monte Carlo methods for Bayesian mixture models, such as Gibbs sampling, can become trapped in isolated modes corresponding to an inappropriate clustering of data points. This article describes a Metropolis-Hastings procedure that can escape such local modes by splitting or merging mixture components. Our algorithm employs a new technique in which an appropriate proposal for splitting or merging components is obtained by using a restricted Gibbs sampling scan. We demonstrate empirically that our method outperforms the Gibbs sampler in situations where two or more components are similar in structure.},
      Year = {2004} }



@article{
james02,
   Author = {James, G. M.},
   Title = {Generalized linear models with functional predictors},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {64},
   Pages = {411-432},
   Abstract = {We present a technique for extending generalized linear models to the situation where some of the predictor variables are observations from a curve or function. The technique is particularly useful when only fragments of each curve have been observed. We demonstrate, on both simulated and real data sets, how this approach can be used to perform linear, logistic and censored regression With functional predictors. In addition, we show how functional principal components can be used to gain insight into the relationship between the response and functional predictors. Finally, we extend the methodology to apply generalized linear models and principal components to standard missing data problems.},
      Year = {2002} }



@article{
jensen07,
   Author = {Jensen, S. T. and Chen, G. and Stoeckert, C. J.},
   Title = {Bayesian variable selection and data integration for biological regulatory networks},
   Journal = {Annals of Applied Statistics},
   Volume = {1},
   Number = {2},
   Pages = {612-633},
   Abstract = {A substantial focus of research in molecular biology are gene regulatory networks: the set of transcription factors and target genes which control C the involvement of different biological processes in living cells. Previous statistical approaches for identifying gene regulatory networks have Used expression data. Chip binding data or promoter sequence data. but each of these resources provides only partial information. We present a Bayesian hierarchical model that integrates all three data types in a principled variable selection framework. The gene expression data are modeled as a function of the Unknown gene regulatory network which has all informed prior distribution based Upon both Chip binding and promoter sequence data. We also present a variable weighing, methodology for the principled balancing of multiple S our procedure 10 the discovery of sources of prior information. We apply gene regulatory relationships in Saccharomyces cerevisiae (Yeast) for which we call use several external sources of information to validate our results. Our inferred relationships show greater biological relevance on the external validation measures than previous data integration methods. Our model also estimates synergistic and antagonistic interactions between transcription factors many of which are validated by previous studies. We also evaluate the results from our procedures for the weighting for multiple sources of prior information. Finally, we discuss our methodology in the context of previous approaches to data integration and Bayesian variable selection.},
      Year = {2007} }



@article{
jensen09,
   Author = {Jensen, S. T. and Erkan, I. and Arnardottir, E. S. and Small, D. S.},
   Title = {Bayesian testing of many hypotheses X many genes: a study of sleep apnea},
   Journal = {Annals of Applied Statistics},
   Volume = {To appear},
      Year = {2009} }



@article{
ji96,
   Author = {Ji, C. and Seymour, L.},
   Title = {A consistent model selection procedure for Markov random fields based on penalized pseudolikelihood},
   Journal = {Annals of Applied Probability},
   Volume = {6},
   Number = {2},
   Pages = {423-443},
      Year = {1996} }



@article{
johnstone05,
   Author = {Johnstone, I. M. and Silverman, B. W.},
   Title = {Empirical Bayes selection of wavelet thresholds},
   Journal = {Annals of Statistics},
   Volume = {33},
   Number = {4},
   Pages = {1700-1752},
      Year = {2005} }



@article{
kendziorski03,
   Author = {Kendziorski, C. M. and Newton, M. A. and Lan, H. and Gould, M. N.},
   Title = {On parametric empirical Bayes methods for comparing multiple groups using replicated gene expression profiles},
   Journal = {Statistics in Medicine},
   Volume = {22},
   Number = {24},
   Pages = {3899-3914},
   Abstract = {DNA microarrays provide for unprecedented large-scale views of gene expression and, as a result, have emerged as a fundamental measurement tool in the study of diverse biological systems. Statistical questions abound, but many traditional data analytic approaches do not apply, in large part because thousands of individual genes are measured with relatively little replication. Empirical Bayes methods provide a natural approach to microarray data analysis because they can significantly reduce the dimensionality of an inference problem while compensating for relatively few replicates by using information across the array. We propose a general empirical Bayes modelling approach which allows for replicate expression profiles in multiple conditions. The hierarchical mixture model accounts for differences among genes in their average expression levels, differential expression for a given gene among cell types, and measurement fluctuations. Two distinct parameterizations are considered: a model based on Gamma distributed measurements and one based on log-normally distributed measurements. False discovery rate and related operating characteristics of the methodology are assessed in a simulation study. We also show how the posterior odds of differential expression in one version of the model is related to the ratio of the arithmetic mean to the geometric mean of the two sample means. The methodology is used in a study of mammary cancer in the rat, where four distinct patterns of expression are possible. Copyright (C) 2003 John Wiley Sons, Ltd.},
      Year = {2003} }



@article{
kim06,
   Author = {Kim, S. and Tadesse, M. G. and Vannucci, M.},
   Title = {Variable selection in clustering via Dirichlet process mixture models},
   Journal = {Biometrika},
   Volume = {93},
   Number = {4},
   Pages = {877-893},
   Abstract = {The increased collection of high-dimensional data in various fields has raised a strong interest in clustering algorithms and variable selection procedures. In this paper, we propose a model-based method that addresses the two problems simultaneously. We introduce a latent binary vector to identify discriminating variables and use Dirichlet process mixture models to define the cluster structure. We update the variable selection index using a Metropolis algorithm and obtain inference on the cluster structure via a split-merge Markov chain Monte Carlo technique. We explore the performance of the methodology on simulated data and illustrate an application with a DNA microarray study.},
      Year = {2006} }



@article{
kim08,
   Author = {Kim, Y. and Choi, H. and Oh, H. S.},
   Title = {Smoothly clipped absolute deviation on high dimensions},
   Journal = {Journal of the American Statistical Association},
   Volume = {103},
   Number = {484},
   Pages = {1665-1673},
   Abstract = {The smoothly clipped absolute deviation (SCAD) estimator, proposed by Fan and Li, has many desirable properties, including continuity, sparsity, and unbiasedness. The SCAD estimator also has the (asymptotically) oracle property when the dimension of covariates is fixed or diverges more slowly than the sample size. In this article we study the SCAD estimator in high-dimensional settings where the dimension of covariates can be much larger than the sample size. First, we develop and efficient optimization algorithm that is fast and always converges to a local minimum. Second, we prove that the SCAD estimator still has the oracle property on high-dimensional problems. We perform numerical studies to compare the SCAD estimator with the LASSO and SIS-SCAD estimators in terms of prediction accuracy and variable selectivity when the true model is sparse. Through the simulation, we show that the variance estimator of Fan and Li still works well for some limited high-dimensional cases where the true nonzero coefficients are not too small and the sample size is moderately large. We apply the proposed algorithm to analyze a high-dimensional microarray data set.},
      Year = {2008} }



@article{
kleijn06,
   Author = {Kleijn, B. J. K. and Van der Vaart, A. W.},
   Title = {Misspecification in infinite-dimensional Bayesian statistics},
   Journal = {Annals of Statistics},
   Volume = {34},
   Number = {2},
   Pages = {837-877},
      Year = {2006} }



@article{
kohavi97,
   Author = {Kohavi, R. and John, G. H.},
   Title = {Wrappers for feature subset selection},
   Journal = {Artificial intelligence},
   Volume = {97},
   Number = {1-2},
   Pages = {273-324},
      Year = {1997} }



@article{
krzyzak02,
   Author = {Krzyzak, A.},
   Title = {The rates of convergence of kernel regression estimates and classification rules},
   Journal = {IEEE Transactions on Information Theory},
   Volume = {32},
   Number = {5},
   Pages = {668-679},
      Year = {2002} }



@article{
kulkarni95,
   Author = {Kulkarni, S. R. and Posner, S. E.},
   Title = {Rates of convergence of nearest neighbor estimation under arbitrary sampling},
   Journal = {IEEE Transactions on Information Theory},
   Volume = {41},
   Number = {4},
   Pages = {1028-1039},
   Note = {1994 IEEE International Symposium on Information Theory
JUN 27-JUL 01, 1994
TRONDHEIM, NORWAY},
   Abstract = {Rates of convergence for nearest neighbor estimation are established in a general framework in terms of metric covering numbers of the underlying space. Our first result is to find explicit finite sample upper bounds for the classical independent and identically distributed (i.i.d.) random sampling problem in a separable metric space setting. The convergence rate is a function of the covering numbers of the support of the distribution. For example, for bounded subsets of R(r), the convergence rat is O(1/n(2/r)). Our main result is to extend the problem to allow samples drawn from a completely arbitrary random process in a separable metric space and to examine the performance in terms of the individual sample sequences. We show that for every sequence of samples the asymptotic time-average of nearest neighbor risks equals twice the time-average of the conditional Bayes risks of the sequence. Finite sample upper bounds under arbitrary sampling are again obtained in terms of the covering numbers of the underlying space. In particular, for bounded subsets of R(r) the convergence rate of the time-averaged risk is O(1/n(2/r)). We then establish a consistency result for k(n)-nearest neighbor estimation under arbitrary sampling and prove a convergence rate matching established rates for i.i.d. sampling. Finally, we show how our arbitrary sampling results lead to some classical i.i.d. sampling results and in fact extend them to stationary sampling. Our framework and results are quite general while the proof techniques are surprisingly elementary.},
      Year = {1995} }



@article{
lamfan09,
   Author = {Lam, C. and Fan, J. Q.},
   Title = {Sparsistency and rates of convergence in large covariance matrices estimation},
   Journal = {Annals of Statistics},
   Volume = {37},
   Number = {6B},
   Pages = {4254-4278},
   Abstract = {This paper studies the sparsistency and rates of convergence for estimating sparse covariance and precision matrices based on penalized likelihood with nonconvex penalty functions. Here, sparsistency refers to the property that all parameters that are zero are actually estimated as zero with probability tending to one. Depending on the case of applications, sparsity priori may occur on the covariance matrix, its inverse or its Cholesky decomposition. We study these three sparsity exploration problems under a unified framework with a general penalty function. We show that the rates of convergence for these problems under the Frobenius norm are of order (s(n) log p(n)/n)(1/2), where s(n) is the number of nonzero elements, p(n) is the size of the covariance matrix and n is the sample size. This explicitly spells out the contribution of high-dimensionality is merely of a logarithmic factor. The conditions on the rate with which the tuning parameter lambda(n) goes to 0 have been made explicit and compared under different penalties. As a result, for the L-1-penalty, to guarantee the sparsistency and optimal rate of convergence, the number of nonzero elements should be small: s'(n) = O(p(n)) at most, among O(p(n)(2)) parameters, for estimating sparse covariance or correlation matrix, sparse precision or inverse correlation matrix or sparse Cholesky factor, where s'(n) is the number of the nonzero elements on the off-diagonal entries. On the other hand, using the SCAD or hard-thresholding penalty functions, there is no such a restriction.},
      Year = {2009} }



@article{
lapointe04,
   Author = {Lapointe, J. and Li, C. and Higgins, J. P. and van de Rijn, M. and Bair, E. and Montgomery, K. and Ferrari, M. and Egevad, L. and Rayford, W. and Bergerheim, U. and Ekman, P. and DeMarzo, A. M. and Tibshirani, R. and Botstein, D. and Brown, P. O. and Brooks, J. D. and Pollack, J. R.},
   Title = {Gene expression profiling identifies clinically relevant subtypes of prostate cancer},
   Journal = {Proceedings of the National Academy of Sciences of the United States of America},
   Volume = {101},
   Number = {3},
   Pages = {811-816},
   Abstract = {Prostate cancer, a leading cause of cancer death, displays a broad range of clinical behavior from relatively indolent to aggressive metastatic disease. To explore potential molecular variation underlying this clinical heterogeneity, we profiled gene expression in 62 primary prostate tumors, as well as 41 normal prostate specimens and nine lymph node metastases, using cDNA microarrays containing approximate to26,000 genes. Unsupervised hierarchical clustering readily distinguished tumors from normal samples, and further identified three subclasses of prostate tumors based on distinct patterns of gene expression. High-grade and advanced stage tumors, as well as tumors associated with recurrence, were disproportionately represented among two of the three subtypes, one of which also included most lymph node metastases. To further characterize the clinical relevance of tumor subtypes, we evaluated as surrogate markers two genes differentially expressed among tumor subgroups by using immunohistochemistry on tissue microarrays representing an independent set of 225 prostate tumors. Positive staining for MUC1, a gene highly expressed in the subgroups with "aggressive" clinicopathological features, was associated with an elevated risk of recurrence (P = 0.003), whereas strong staining for AZGP1, a gene highly expressed in the other subgroup, was associated with a decreased risk of recurrence (P = 0.0008). In multivariate analysis, MUC1 and AZGP1 staining were strong predictors of tumor recurrence independent of tumor grade, stage, and preoperative prostate-specific antigen levels. Our results suggest that prostate tumors can be usefully classified according to their gene expression patterns, and these tumor subtypes may provide a basis for improved prognostication and treatment stratification.},
      Year = {2004} }



@article{
laurent96,
   Author = {Laurent, B.},
   Title = {Efficient estimation of integral functionals of a density},
   Journal = {Annals of Statistics},
   Volume = {24},
   Number = {2},
   Pages = {659-681},
      Year = {1996} }



@article{
laurent97,
   Author = {Laurent, B.},
   Title = {Estimation of integral functionals of a density and its derivatives},
   Journal = {Bernoulli},
   Volume = {3},
   Number = {2},
   Pages = {181-211},
      Year = {1997} }



@article{
lawrence05,
   Author = {Lawrence, Neil},
   Title = {Probabilistic Non-linear Principal Component Analysis with Gaussian Process Latent Variable Models},
   Journal = {J. Mach. Learn. Res.},
   Volume = {6},
   Pages = {1783-1816},
   Keywords = {pca},
   Year = {2005} }



@inproceedings{
lazebnik06,
   Author = {Lazebnik, S. and Schmid, C. and Ponce, J.},
   Title = {Beyond bags of features: Spatial pyramid matching for recognizing natural scene categories},
   BookTitle = {IEEE Computer Society Conference on Computer Vision and Pattern Recognition},
   Pages = {2169-2178},
      Year = {2006} }



@article{
lee96,
   Author = {Lee, Y. and Nelder, J. A.},
   Title = {Hierarchical generalized linear models},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {58},
   Number = {4},
   Pages = {619-656},
   Abstract = {We consider hierarchical generalized linear models which allow extra error components in the linear predictors of generalized linear models. The distribution of these components is not restricted to be normal; this allows a broader class of models, which includes generalized linear mixed models. We use a generalization of Henderson's joint likelihood, called a hierarchical or h-likelihood, for inferences from hierarchical generalized linear models, This avoids the integration that is necessary when marginal likelihood is used. Under appropriate conditions maximizing the h-likelihood gives fixed effect estimators that are asymptotically equivalent to those obtained from the use of marginal likelihood; at the same time we obtain the random effect estimates that are asymptotically best unbiased predictors. An adjusted profile h-likelihood is shown to give the required generalization of restricted maximum likelihood for the estimation of dispersion components, A scaled deviance test for the goodness of fit, a model selection criterion for choosing between various dispersion models and a graphical method for checking the distributional assumption of random effects are proposed. The ideas of quasi-likelihood and extended quasi-likelihood are generalized to the new class. We give examples of the Poisson-gamma, binomial-beta and gamma-inverse gamma hierarchical generalized linear models. A resolution is proposed for the apparent difference between population-averaged and subject-specific models. A unified framework is provided for viewing and extending many existing methods.},
      Year = {1996} }



@article{
lee00,
   Author = {Lee, Y. J. and Mangasarian, O. L. and Wolberg, W. H.},
   Title = {Breast cancer survival and chemotherapy: A support vector Machine analysis},
   Journal = {DIMACS Series in Discrete Mathematics and Theoretical Computer Science},
   Volume = {55},
   Pages = {1-20},
      Year = {2000} }



@article{
leeb08,
   Author = {Leeb, H. and Potscher, B. M.},
   Title = {Sparse estimators and the oracle property, or the return of Hodges' estimator},
   Journal = {Journal of Econometrics},
   Volume = {142},
   Number = {1},
   Pages = {201-211},
   Abstract = {We point out some pitfalls related to the concept of an oracle property as used in Fan and Li [2001. Variable selection via nonconcave penalized likelihood and its oracle properties. Journal of the American Statistical Association 96, 1348-1360; 2002. Variable selection for Cox's proportional hazards model and frailty model. Annals of Statistics 30, 74-99; 2004. New estimation and model selection procedures for semiparametric modeling in longitudinal data analysis. Journal of the American Statistical Association 99, 710-723] which are reminiscent of the well-known pitfalls related to Hodges' estimator. The oracle property is often a consequence of sparsity of an estimator. We show that any estimator satisfying a sparsity property has maximal risk that converges to the supremum of the loss function; in particular, the maximal risk diverges to infinity whenever the loss function is unbounded. For ease of presentation the result is set in the framework of a linear regression model, but generalizes far beyond that setting. In a Monte Carlo study we also assess the extent of the problem in finite samples for the smoothly clipped absolute deviation (SCAD) estimator introduced in Fan and Li [2001. Variable selection via nonconcave penalized likelihood and its oracle properties. Journal of the American Statistical Association 96, 1348-1360]. We find that this estimator can perform rather poorly in finite samples and that its worst-case performance relative to maximum likelihood deteriorates with increasing sample size when the estimator is tuned to sparsity. (C) 2007 Elsevier B.V. All rights reserved.},
      Year = {2008} }



@article{
leng09,
   Author = {Leng, C. L.},
   Title = {A simple approach for varying-coefficient model selection},
   Journal = {Journal of Statistical Planning and Inference},
   Volume = {139},
   Pages = {2138-2146},
      Year = {2009} }



@article{
lewin06,
   Author = {Lewin, A. and Richardson, S. and Marshall, C. and Glazier, A. and Aitman, T.},
   Title = {Bayesian modeling of differential gene expression},
   Journal = {Biometrics},
   Volume = {62},
   Number = {1},
   Pages = {1-9},
   Abstract = {We present a Bayesian hierarchical model for detecting differentially expressing genes that includes simultaneous estimation of array effects, and show how to use the output for choosing lists of genes for further investigation. We give empirical evidence that expression-level dependent array effects are needed, and explore different nonlinear functions as part of our model-based approach to normalization. The model includes gene-specific variances but imposes some necessary shrinkage through a hierarchical structure. Model criticism via posterior predictive checks is discussed. Modeling the array effects (normalization) simultaneously with differential expression gives fewer false positive results. To choose a list of genes, we propose to combine various criteria (for instance, fold change and overall expression) into a single indicator variable for each gene. The posterior distribution of these variables is used to pick the list of genes, thereby taking into account uncertainty in parameter estimates. In an application to mouse knockout data, Gene Ontology annotations over- and underrepresented among the genes oil the chosen list are consistent with biological expectations.},
      Year = {2006} }



@article{
gaorong10,
   Author = {Li, G. and Peng, H. and Zhu, L. X.},
   Title = {Nonconcave penalized M-estimation with diverging number of parameters},
   Journal = {Statistica Sinica},
   Volume = {accepted},
      Year = {2010+} }



@article{
ligui06,
   Author = {Li, H. Z. and Gui, J.},
   Title = {Gradient directed regularization for sparse Gaussian concentration graphs, with applications to inference of genetic networks},
   Journal = {Biostatistics},
   Volume = {7},
   Number = {2},
   Pages = {302-317},
   Abstract = {Large-scale microarray gene expression data provide the possibility of constructing genetic networks or biological pathways. Gaussian graphical models have been suggested to provide an effective method for constructing such genetic networks. However, most of the available methods for constructing Gaussian graphs do not account for the sparsity of the networks and are computationally more demanding or infeasible, especially in the settings of high dimension and low sample size. We introduce a threshold gradient descent (TGD) regularization procedure for estimating the sparse precision matrix in the setting of Gaussian graphical models and demonstrate its application to identifying genetic networks. Such a procedure is computationally feasible and can easily incorporate prior biological knowledge about the network structure. Simulation results indicate that the proposed method yields a better estimate of the precision matrix than the procedures that fail to account for the sparsity of the graphs. We also present the results on inference of a gene network for isoprenoid biosynthesis in Arabidopsis thaliana. These results demonstrate that the proposed procedure can indeed identify biologically meaningful genetic networks based on microarray gene expression data.},
      Year = {2006} }



@article{
liliang08,
   Author = {Li, R. and Liang, H.},
   Title = {Variable selection in semiparametric regression modeling},
   Journal = {Annals of Statistics},
   Volume = {36},
   Number = {1},
   Pages = {261-286},
   Abstract = {In this paper, we are concerned with how to select significant variables in semiparametric modeling. Variable selection for semiparametric regression models consists of two components: model selection for nonparametric components and selection of significant variables for the parametric portion. Thus, semiparametric variable selection is much more challenging than parametric variable selection (e.g., linear and generalized linear models) because traditional variable selection procedures including stepwise regression and the best subset selection now require separate model selection for the nonparametric components for each submodel. This leads to a very heavy computational burden. In this paper, we propose a class of variable selection procedures for semiparametric regression models using nonconcave penalized likelihood. We establish the rate of convergence of the resulting estimate. With proper choices of penalty functions and regularization parameters, we show the asymptotic normality of the resulting estimate and further demonstrate that the proposed procedures perform as well as an oracle procedure. A semiparametric generalized likelihood ratio test is proposed to select significant variables in the nonparametric component. We investigate the asymptotic behavior of the proposed test and demonstrate that its limiting null distribution follows a chi-square distribution which is independent of the nuisance parameters. Extensive Monte Carlo simulation studies are conducted to examine the finite sample performance of the proposed variable selection procedures.},
      Year = {2008} }



@article{
lian07a,
   Author = {Lian, H.},
   Title = {Consistency of Bayesian estimation of a step function},
   Journal = {Statistics \& Probability Letters},
   Volume = {77},
   Number = {1},
   Pages = {19-24},
   Abstract = {We study in this paper the consistency of Bayesian estimation of a piecewise constant function defined oil [0, 1] with observations on a grid, using the method in Barronetal. [1999. The consistency of posterior distributions in nonparametric problems. Ann. Statist. 27, 536-561.] In particular, we show that consistency is achieved if the prior oil the number of jumps is a Poisson distribution and the prior puts positive mass on the neighborhood of the true function. (c) 2006 Elsevier B.V. All rights reserved.},
      Year = {2007} }



@article{
lian07,
   Author = {Lian, H.},
   Title = {Nonlinear functional models for functional responses in reproducing kernel Hilbert spaces},
   Journal = {Canadian Journal of Statistics-Revue Canadienne De Statistique},
   Volume = {35},
   Number = {4},
   Pages = {597-606},
   Abstract = {The author proposes an extension of reproducing kernel Hilbert space theory which provides a new framework for analyzing functional responses with regression models. The approach only presumes a general nonlinear regression structure, as opposed to existing linear regression models. The author proposes generalized cross-validation for automatic smoothing parameter estimation. He illustrates the use of the new estimator both on real and simulated data.},
      Year = {2007} }



@article{
lian07b,
   Author = {Lian, H.},
   Title = {On the consistency of Bayesian function approximation using step functions},
   Journal = {Neural Computation},
   Volume = {19},
   Number = {11},
   Pages = {2871-2880},
   Abstract = {We consider the problem of estimating a step function with an unknown number of jumps under noisy observations on a grid. Under mild assumptions, the Bayesian approach is shown to produce a consistent estimate, even when the underlying true function is not piecewise constant. A simple prior is constructed to illustrate our assumptions.},
      Year = {2007} }



@article{
lian08b,
   Author = {Lian, H.},
   Title = {MOST: detecting cancer differential gene expression},
   Journal = {Biostatistics},
   Volume = {9},
   Number = {3},
   Pages = {411-418},
   Abstract = {We propose a new statistics for the detection of differentially expressed genes when the genes are activated only in a subset of the samples. Statistics designed for this unconventional circumstance has proved to be valuable for most cancer studies, where oncogenes are activated for a small number of disease samples. Previous efforts made in this direction include cancer outlier profile analysis (Tomlins and others, 2005), outlier sum (Tibshirani and Hastie, 2007), and outlier robust t-statistics (Wu, 2007). We propose a new statistics called maximum ordered subset t-statistics (MOST) which seems to be natural when the number of activated samples is unknown. We compare MOST to other statistics and find that the proposed method often has more power then its competitors.},
      Year = {2008} }



@article{
lian08a,
   Author = {Lian, H.},
   Title = {Bayes and empirical Bayes inference in change-point problems},
   Journal = {Communications in Statistics - Theory and Methods },
   Volume = {38},
   Number = {3},
   Pages = {419-430},
      Year = {2009} }



@article{
lianchip08,
   Author = {Lian, H. and Thompson, W. A. and Thurman, R. and Stamatoyannopoulos, J. A. and Noble, W. S. and Lawrence, C. E.},
   Title = {Automated mapping of large-scale chromatin structure in ENCODE},
   Journal = {Bioinformatics},
   Volume = {24},
   Number = {17},
   Pages = {1911-1916},
   Abstract = {Motivation: A recently developed DNasel assay has given us our first genome-wide view of chromatin structure. In addition to cataloging DNasel hypersensitive sites, these data allows us to more completely characterize overall features of chromatin accessibility. We employed a Bayesian hierarchical change-point model (CPM), a generalization of a hidden Markov Model (HMM), to characterize tiled microarray DNasel sensitivity data available from the ENCODE project. Results: Our analysis shows that the accessibility of chromatin to cleavage by DNasel is well described by a four state model of local segments with each state described by a continuous mixture of Gaussian variables. The CPM produces a better fit to the observed data than the HMM. The large posterior probability for the four-state CPM suggests that the data falls naturally into four classes of regions, which we call major and minor DNasel hypersensitive sites (DHSs), regions of intermediate sensitivity, and insensitive regions. These classes agree well with a model of chromatin in which local disruptions (DHSs) are concentrated within larger domains of intermediate sensitivity, the accessibility islands. The CPM assigns 92 of the bases within the ENCODE regions to the insensitive regions. The 5.8 of the bases that are in regions of intermediate sensitivity are clearly enriched in functional elements, including genes and activating histone modifications, while the remaining 2.2 of the bases in hypersensitive regions are very strongly enriched in these elements.},
      Year = {2008} }



@article{
liang09,
   Author = {Liang, H. and Li, R. Z.},
   Title = {Variable selection for partially linear models with measurement errors},
   Journal = {Journal of the American Statistical Association},
   Volume = {104},
   Number = {485},
   Pages = {234-248},
   Abstract = {This article focuses on variable selection for partially linear models when the covariates are measured with additive errors. We propose two classes of variable selection procedures, penalized least squares and penalized quantile regression, using the nonconvex penalized principle. The first procedure corrects the bias in the loss function caused by the measurement error by applying the so-called correction-for-attenuation approach, whereas the second procedure corrects the bias by using orthogonal regression. The sampling properties for the two procedures are investigated. The rate of convergence and the asymptotic normality of the resulting estimates are established. We further demonstrate that, with proper choices of the penalty functions and the regularization parameter, the resulting estimates perform asymptotically as well as an oracle property. Choice of smoothing parameters is also discussed. Finite sample performance of the proposed variable selection procedures is assessed by Monte Carlo simulation studies. We further illustrate the proposed procedures by an application.},
      Year = {2009} }



@article{
liang08,
   Author = {Liang, H. and Wu, H. L. and Zou, G. H.},
   Title = {A note on conditional AIC for linear mixed-effects models},
   Journal = {Biometrika},
   Volume = {95},
   Number = {3},
   Pages = {773-778},
   Abstract = {The conventional model selection criterion, the Akaike information criterion, AIC, has been applied to choose candidate models in mixed-effects models by the consideration of marginal likelihood. Vaida & Blanchard (2005) demonstrated that such a marginal AIC and its small sample correction are inappropriate when the research focus is on clusters. Correspondingly, these authors suggested the use of conditional AIC. Their conditional AIC is derived under the assumption that the variance-covariance matrix or scaled variance-covariance matrix of random effects is known. This note provides a general conditional AIC but without these strong assumptions. Simulation studies show that the proposed method is promising.},
      Year = {2008} }



@article{
lin06,
   Author = {Lin, Y. and Zhang, H. H.},
   Title = {Component selection and smoothing in multivariate nonparametric regression},
   Journal = {Annals of Statistics},
   Volume = {34},
   Number = {5},
   Pages = {2272-2297},
   Abstract = {We propose a new method for model selection and model fitting in multivariate nonparametric regression models, in the framework of smoothing spline ANOVA. The "COSSO" is a method of regularization with the penalty functional being the sum of component norms, instead of the squared norm employed in the traditional smoothing spline method. The COSSO provides a unified framework for several recent proposals for model selection in linear models and smoothing spline ANOVA models. Theoretical properties, such as the existence and the rate of convergence of the COSSO estimator, are studied. In the special case of a tensor product design with periodic functions, a detailed analysis reveals that the COSSO does model selection by applying a novel soft thresholding type operation to the function components. We give an equivalent formulation of the COSSO estimator which leads naturally to an iterative algorithm. We compare the COSSO with MARS, a popular method that builds functional ANOVA models, in simulations and real examples. The COSSO method can be extended to classification problems and we compare its performance with those of a number of machine learning algorithms on real datasets. The COSSO gives very competitive performance in these studies.},
      Year = {2006} }



@article{
liulawrence99,
   Author = {Liu, J. S. and Lawrence, C. E.},
   Title = {Bayesian inference on biopolymer models},
   Journal = {Bioinformatics},
   Volume = {15},
   Number = {1},
   Pages = {38-52},
   Abstract = {Motivation: Most existing bioinformatics methods are limited to making point estimates of one variable, e.g. the optimal alignment, with fixed input values for all other variables, e.g, gap penalties and scoring matrices. While the requirement to specify parameters remains one of the more vexing issues in vexing issues in bioinformatics, it is a reflection of a larger issue: the need to broaden the view on statistical inference in bioinformatics. Results: The assignment of probabilities for all possible values of all unknown variables in a problem in the form of a posterior distribution is the goal of Bayesian inference. Here we show how this goal can be achieved for most bioinformatics methods that use dynamic programming. Specifically a tutorial style description of a Bayesian inference procedure segmentation of a sequence based on the heterogenity in its composition is given. In addition,full Bayesian inference algorithms for sequence, alignment are described. Availability: Software and a set of transparencies for a tutorial describing these ideas are available at http://www.wadsworth.org/res&res/bioinfo/ Contact: lawrence@wadsworth.org; jiliu@stat.stanford.edu.},
      Year = {1999} }



@article{
liu03,
   Author = {Liu, J. S. and Zhang, J. L. and Palumbo, M. J. and Lawrence, C. E.},
   Title = {Bayesian clustering with variable and transformation selections},
   Journal = {Bayesian Statistics},
   Volume = {7},
   Pages = {249-275},
      Year = {2003} }



@inproceedings{
lowe00,
   Author = {Lowe, D.},
   Title = {Towards a computational model for object recognition in IT cortex},
   BookTitle = {International Conference on Computer Vision},
   Pages = {141-155},
      Year = {2000} }



@article{
lu09,
   Author = {Lu, X. W.},
   Title = {Empirical likelihood for heteroscedastic partially linear models},
   Journal = {Journal of Multivariate Analysis},
   Volume = {100},
   Number = {3},
   Pages = {387-396},
   Abstract = {We make empirical-likelihood-based inference for the parameters in heteroscedastic partially linear models. Unlike the existing empirical likelihood procedures for heteroscedastic partially linear models, the proposed empirical likelihood is constructed using components of a semiparametric efficient score. We show that it retains the double robustness feature of the semiparametric efficient estimator for the parameters and shares the desirable properties of the empirical likelihood for linear models. Compared with the normal approximation method and the existing empirical likelihood methods, the empirical likelihood method based on the semiparametric efficient score is more attractive not only theoretically but empirically. Simulation studies demonstrate that the proposed empirical likelihood provides smaller confidence regions than that based on semiparametric inefficient estimating equations subject to the same coverage probabilities. Hence, the proposed empirical likelihood is preferred to the normal approximation method as well as the empirical likelihood method based on semiparametric inefficient estimating equations, and it should be useful in practice. (c) 2008 Elsevier Inc. All rights reserved.},
      Year = {2009} }



@incollection{
lukas06,
   Author = {Lucas, J. and Carvalho, C. and Wang, Q. and Bild, A. and Nevins, J. R. and West, M.},
   Title = {Sparse statistical modelling in gene expression genomics},
   BookTitle = {Bayesian Inference for Gene Expression and Proteomics },
   Publisher = {Cambridge University Press},
   Pages = {155-176},
      Year = {2006} }



@article{
mammen97,
   Author = {Mammen, E. and van de Geer, S.},
   Title = {Locally adaptive regression splines},
   Journal = {Annals of Statistics},
   Volume = {25},
   Number = {1},
   Pages = {387-413},
   Abstract = {Least squares penalized regression estimates with total variation penalties are considered. It is shown that these estimators are least squares splines with locally data adaptive placed knot points. The definition of these variable knot splines as minimizers of global functionals can be used to study their asymptotic properties. In particular, these results imply that the estimates adapt well to spatially inhomogeneous smoothness. We show rates of convergence in bounded variation function classes and discuss pointwise limiting distributions. An iterative algorithm based on stepwise addition and deletion of knot points is proposed and its consistency proved.},
      Year = {1997} }



@article{
masry05,
   Author = {Masry, E.},
   Title = {Nonparametric regression estimation for dependent functional data: asymptotic normality},
   Journal = {Stochastic Processes and Their Applications},
   Volume = {115},
   Number = {1},
   Pages = {155-177},
   Abstract = {We consider the estimation of a regression functional where the explanatory variables take values in some abstract function space. The principal aim of the paper is to establish the asymptotic normality of such estimates for dependent functional data. (C) 2004 Elsevier B.V. All rights reserved.},
      Year = {2005} }



@article{
massy65,
   Author = {Massy, W. F.},
   Title = {Principal components regression in exploratory statistical research},
   Journal = {Journal of the American Statistical Association},
   Volume = {60},
   Number = {309},
   Pages = {234-256},
      Year = {1965} }



@article{
meier09,
   Author = {Meier, L. and Van de Geer, S. and Buhlmann, P.},
   Title = {High-dimensional additive modeling},
   Journal = {Annals of Statistics},
   Volume = {37},
   Number = {6B},
   Pages = {3779-3821},
      Year = {2009} }



@article{
meinshausen06,
   Author = {Meinshausen, N. and Buhlmann, P.},
   Title = {High-dimensional graphs and variable selection with the Lasso},
   Journal = {Annals of Statistics},
   Volume = {34},
   Number = {3},
   Pages = {1436-1462},
      Year = {2006} }



@article{
muller87,
   Author = {Muller, H. G. and Stadtmuller, U.},
   Title = {Estimation of heteroscedasticity in regression analysis},
   Journal = {Annals of Statistics},
   Volume = {15},
   Number = {2},
   Pages = {610-625},
      Year = {1987} }



@article{
muller93,
   Author = {Muller, H. G. and Stadtmuller, U.},
   Title = {On variance function estimation with quadratic forms},
   Journal = {Journal of Statistical Planning and Inference},
   Volume = {35},
   Number = {2},
   Pages = {213-231},
   Abstract = {We propose a class of general quadratic forms in the dependent variable for estimating the variance function in a nonparametric heteroscedastic fixed design regression model. It is shown that in some instances these estimators achieve improved rates of convergence for the mean squared error as compared to estimators that were considered before. Besides results on consistency and rates of convergence, also the leading terms of the asymptotic mean squared error are obtained for some important cases. Several interesting special estimators are discussed in more detail.},
      Year = {1993} }



@article{
muller05,
   Author = {M\"{u}ller, H. G. and Stadtm\"{u}ller, U.},
   Title = {Generalized functional linear models},
   Journal = {Annals of Statistics},
   Volume = {33},
   Number = {2},
   Pages = {774-805},
   Abstract = {We propose a generalized functional linear regression model for a regression situation where the response variable is a scalar and the predictor is a random function. A linear predictor is obtained by forming the scalar product of the predictor function with a smooth parameter function, and the expected value of the response is related to this linear predictor via a link function. If, in addition, a variance function is specified, this leads to a functional estimating equation which corresponds to maximizing a functional quasi-likelihood. This general approach includes the special cases of the functional linear model, as well as functional Poisson regression and functional binomial regression. The latter leads to procedures for classification and discrimination of stochastic processes and functional data. We also consider the situation where the link and variance functions are unknown and are estimated nonparametrically from the data, using a semiparametric quasi-likelihood procedure. An essential step in our proposal is dimension reduction by approximating the predictor processes with a truncated Karhunen-Loeve expansion. We develop asymptotic inference for the proposed class of generalized regression models. In the proposed asymptotic approach, the truncation parameter increases with sample size, and a martingale central limit theorem is applied to establish the resulting increasing dimension asymptotics. We establish asymptotic normality for a properly scaled distance between estimated and true functions that corresponds to a suitable L-2 metric and is defined through a generalized covariance operator. As a consequence, we obtain asymptotic tests and simultaneous confidence bands for the parameter function that determines the model. The proposed estimation, inference and classification procedures and variants with unknown link and variance functions are investigated in a simulation study. We find that the practical selection of the number of components works well with the AIC criterion, and this finding is supported by theoretical considerations. We include an application to the classification of medflies regarding their remaining longevity status, based on the observed initial egg-laying curve for each of 534 female medflies.},
      Year = {2005} }



@book{
muller07,
   Author = {Muller, P. and Parmigiani, G and Rice, K.},
   Title = {FDR and Bayesian multiple comparisons rules},
   Publisher = {(J. M. Bernardo, M. J. Bayarri, J. O. Berger, A. P. Dawid, D. Heckerman, A. F. M. Smith and M. West, eds.). Oxford Univ. Press.},
   Series = {Bayesian Statistics 8},
      Year = {2007} }



@article{
nam07,
   Author = {Nam, D. and Yoon, S. H. and Kim, J. F.},
   Title = {Ensemble learning of genetic networks from time-series expression data},
   Journal = {Bioinformatics},
   Volume = {23},
   Number = {23},
   Pages = {3225-3231},
      Year = {2007} }



@article{
neal00,
   Author = {Neal, R. M.},
   Title = {Markov chain sampling methods for Dirichlet process mixture},
   Journal = {Journal of Computational and Graphical Statistics},
   Volume = {9},
   Number = {2},
   Pages = {249-265},
   Abstract = {This article reviews Markov chain methods for sampling from the posterior distribution of a Dirichlet process mixture model and presents two new classes of methods. One new approach is to make Metropolis-Hastings updates of the indicators specifying which mixture component is associated with each observation, perhaps supplemented with a partial form of Gibbs sampling, The other new approach extends Gibbs sampling for these indicators by using a set of auxiliary parameters. These methods are simple to implement and are more efficient than previous ways of handling general Dirichlet process mixture models with non-conjugate priors.},
      Year = {2000} }



@article{
newton01,
   Author = {Newton, M. A. and Kendziorski, C. M. and Richmond, C. S. and Blattner, F. R. and Tsui, K. W.},
   Title = {On differential variability of expression ratios: Improving statistical inference about gene expression changes from microarray data},
   Journal = {Journal of Computational Biology},
   Volume = {8},
   Number = {1},
   Pages = {37-52},
   Abstract = {We consider the problem of inferring fold changes in gene expression from cDNA microarray data. Standard procedures focus on the ratio of measured fluorescent intensities at each spot on the microarray, but to do so is to ignore the fact that the variation of such ratios is not constant. Estimates of gene expression changes are derived within a simple hierarchical model that accounts for measurement error and fluctuations in absolute gene expression levels. Significant gene expression changes are identified by deriving the posterior odds of change within a similar model. The methods are tested via simulation and are applied to a panel of Escherichia coli microarrays.},
      Year = {2001} }



@article{
newton04,
   Author = {Newton, M. A. and Noueiry, A. and Sarkar, D. and Ahlquist, P.},
   Title = {Detecting differential gene expression with a semiparametric hierarchical mixture method},
   Journal = {Biostatistics},
   Volume = {5},
   Number = {2},
   Pages = {155-176},
   Abstract = {Mixture modeling provides an effective approach to the differential expression problem in microarray data analysis. Methods based on fully parametric mixture models are available, but lack of fit in some examples indicates that more flexible models may be beneficial. Existing, more flexible, mixture models work at the level of one-dimensional gene-specific summary statistics, and so when there are relatively few measurements per gene these methods may not provide sensitive detectors of differential expression. We propose a hierarchical mixture model to provide methodology that is both sensitive in detecting differential expression and sufficiently flexible to account for the complex variability of normalized microarray data. EM-based algorithms are used to fit both parametric and semiparametric versions of the model. We restrict attention to the two-sample comparison problem; an experiment involving Affymetrix microarrays and yeast translation provides the motivating case study. Gene-specific posterior probabilities of differential expression form the basis of statistical inference; they define short gene lists and false discovery rates. Compared to several competing methodologies, the proposed methodology exhibits good operating characteristics in a simulation study, on the analysis of spike-in data, and in a cross-validation calculation.},
      Year = {2004} }



@article{
nickl07,
   Author = {Nickl, R. and Potscher, B. M.},
   Title = {Bracketing metric entropy rates and empirical central limit theorems for function classes of Besov- and Sobolev-type},
   Journal = {Journal of Theoretical Probability},
   Volume = {20},
   Number = {2},
   Pages = {177-199},
      Year = {2007} }



@article{
nott08,
   Author = {Nott, D. J.},
   Title = {Predictive performance of Dirichlet process shrinkage methods in linear regression},
   Journal = {Computational Statistics \& Data Analysis},
   Volume = {52},
   Number = {7},
   Pages = {3658-3669},
   Abstract = {An obvious Bayesian nonparametric generalization of ridge regression assumes that coefficients are exchangeable, from a prior distribution of unknown form, which is given a Dirichlet process prior with a normal base measure. The purpose of this paper is to explore predictive performance of this generalization, which does not seem to have received any detailed attention, despite related applications of the Dirichlet process for shrinkage estimation in multivariate normal means, analysis of randomized block experiments and nonparametric extensions of random effects models in longitudinal data analysis. We consider issues of prior specification and computation, as well as applications in penalized spline smoothing. With a normal base measure in the Dirichlet process and letting the precision parameter approach infinity the procedure is equivalent to ridge regression, whereas for finite values of the precision parameter the discreteness of the Dirichlet process means that some predictors can be estimated as having the same coefficient. Estimating the precision parameter from the data gives a flexible method for shrinkage estimation of mean parameters which can work well when ridge regression does, but also adapts well to sparse situations. We compare our approach with ridge regression, the lasso and the recently proposed elastic net in simulation studies and also consider applications to penalized spline smoothing. (C) 2007 Elsevier B.V. All rights reserved.},
      Year = {2008} }



@article{
owen90,
   Author = {Owen, A.},
   Title = {Empirical likelihood ratio confidence regions},
   Journal = {Annals of Statistics},
   Volume = {18},
   Number = {1},
   Pages = {90-120},
      Year = {1990} }



@article{
owen88,
   Author = {Owen, A. B.},
   Title = {Empirical likelihood ratio confidence intervals for a single functional},
   Journal = {Biometrika},
   Volume = {75},
   Number = {2},
   Pages = {237-249},
      Year = {1988} }



@article{
parzen62,
   Author = {Parzen, E.},
   Title = {On the estimation of a probability density function and mode},
   Journal = {Annals of Mathematical Statistics},
   Volume = {33},
   Number = {3},
   Pages = {1065-1076},
      Year = {1962} }



@article{
pflug83,
   Author = {Pflug, G. C.},
   Title = {The limiting log-likelihood process for discontinuous density families},
   Journal = {Zeitschrift Fur Wahrscheinlichkeitstheorie Und Verwandte Gebiete},
   Volume = {64},
   Number = {1},
   Pages = {15-35},
      Year = {1983} }



@article{
polfeldt70,
   Author = {Polfeldt, T.},
   Title = {Minimum variance order when estimating the location of an irregularity in the density},
   Journal = {Annals of Mathematical Statistics},
   Volume = {41},
   Number = {2},
   Pages = {673-679},
      Year = {1970} }



@article{
portilla03,
   Author = {Portilla, J. and Strela, V. and Wainwright, M. J. and Simoncelli, E. P.},
   Title = {Image denoising using scale mixtures of Gaussians in the wavelet domain},
   Journal = {Ieee Transactions on Image Processing},
   Volume = {12},
   Number = {11},
   Pages = {1338-1351},
   Abstract = {We describe a method for removing noise from digital images, based on a statistical model of the coefficients of an over-complete multiscale oriented basis. Neighborhoods of coefficients at adjacent positions and scales are modeled as the product of two independent random variables: a Gaussian vector and a hidden positive scalar multiplier. The latter modulates the local variance of the coefficients in the neighborhood, and is thus able to account for the empirically observed correlation between the coefficient amplitudes. Under this model, the Bayesian least squares estimate of each coefficient reduces to a weighted average of the local linear estimates over all possible values of the hidden multiplier variable. We demonstrate through simulations with images contaminated by additive white Gaussian noise that the performance of this method substantially surpasses that of previously published methods, both visually and in terms of mean squared error.},
      Year = {2003} }



@article{
portnoy84,
   Author = {Portnoy, S.},
   Title = {Asymptotic behavior of M-estimators of $p$ regression parameters
when $p^2/n$ is large. I. Consistency},
   Journal = {Annals of Statistics},
   Volume = {12},
   Number = {4},
   Pages = {1298-1309},
      Year = {1984} }



@article{
portnoy85,
   Author = {Portnoy, S.},
   Title = {Asymptotic behavior of M-estimators of $p$ regression parameters
when $p^2/n$ is large. II. Normal approximation},
   Journal = {Annals of Statistics},
   Volume = {13},
   Number = {4},
   Pages = {1403-1417},
      Year = {1985} }



@article{
preda07,
   Author = {Preda, C.},
   Title = {Regression models for functional data by reproducing kernel Hilbert spaces methods},
   Journal = {Journal of Statistical Planning and Inference},
   Volume = {137},
   Number = {3},
   Pages = {829-840},
   Abstract = {Non-parametric regression models are developed when the predictor is a function-valued random variable X = {X-t}(t is an element of T). Based on a representation of the regression function f(X) in a reproducing kernel Hilbert space such models generalize the classical setting used in statistical learning theory. Two applications corresponding to scalar and categorical response random variable are performed on stock-exchange and medical data. The results of different regression models are compared. (c) 2006 Elsevier B.V. All rights reserved.},
      Year = {2007} }



@article{
preda07b,
   Author = {Preda, C. and Saporta, G. and Leveder, C.},
   Title = {PLS classification of functional data},
   Journal = {Computational Statistics},
   Volume = {22},
   Number = {2},
   Pages = {223-235},
   Abstract = {Partial least squares (PLS) approach is proposed for linear discriminant analysis (LDA) when predictors are data of functional type (curves). Based on the equivalence between LDA and the multiple linear regression (binary response) and LDA and the canonical correlation analysis (more than two groups), the PLS regression on functional data is used to estimate the discriminant coefficient functions. A simulation study as well as an application to kneading data compare the PLS model results with those given by other methods.},
      Year = {2007} }



@article{
qin94,
   Author = {Qin, J. and Lawless, J.},
   Title = {Empirical likelihood and general estimating equations},
   Journal = {Annals of Statistics},
   Volume = {22},
   Number = {1},
   Pages = {300-325},
   Abstract = {For some time, so-called empirical likelihoods have been used heuristically for purposes of nonparametric estimation. Owen showed that empirical likelihood ratio statistics for various parameters theta(F) of an unknown distribution F have limiting chi-square distributions and may be used to obtain tests or confidence intervals in a way that is completely analogous to that used with parameteric likelihoods. Our objective in this paper is twofold: first, to link estimating functions or equations and empirical likelihood; second, to develop methods of combining information about parameters. We do this by assuming that information about F and theta is available in the form of unbiased estimating functions. Empirical likelihoods for parameters are developed and shown to have properties similar to those for parameteric likelihood. Efficiency results for estimates of both theta and F are obtained. The methods are illustrated on several problems, and areas for future investigation are noted.},
      Year = {1994} }



@article{
rachdi07,
   Author = {Rachdi, M. and Vieu, P.},
   Title = {Nonparametric regression for functional data: automatic smoothing parameter selection},
   Journal = {Journal of Statistical Planning and Inference},
   Volume = {137},
   Pages = {2784-2801},
      Year = {2007} }



@article{
ramani08,
   Author = {Ramani, S. and Blu, T. and Unser, M.},
   Title = {Monte-Carlo Sure: A black-box optimization of regularization parameters for general denoising algorithms},
   Journal = {Ieee Transactions on Image Processing},
   Volume = {17},
   Number = {9},
   Pages = {1540-1554},
   Abstract = {We consider the problem of optimizing the parameters of a given denoising algorithm for restoration of a signal corrupted by white Gaussian noise. To achieve this, we propose to minimize Stein's unbiased risk estimate (SURE) which provides a means of assessing the true mean-squared error (MSE) purely from the measured data without need for any knowledge about the noise-free signal. Specifically, we present a novel Monte-Carlo technique which enables the user to calculate SURE for an arbitrary denoising algorithm characterized by some specific parameter setting. Our method is a black-box approach which solely uses the response of the denoising operator to additional input noise and does not ask for any information about its functional form. This, therefore, permits the use of SURE for optimization of a wide variety of denoising algorithms. We justify our claims by presenting experimental results for SURE-based optimization of a series of popular image-denoising algorithms such as total-variation denoising, wavelet soft-thresholding, and Wiener filtering/smoothing splines. In the process, we also compare the performance of these methods. We demonstrate numerically that SURE computed using the new approach accurately predicts the true MSE for all the considered algorithms. We also show that SURE uncovers the optimal values of the parameters in all cases.},
      Year = {2008} }



@article{
ramsay82,
   Author = {Ramsay, J. O.},
   Title = {When the data are functions},
   Journal = {Psychometrika},
   Volume = {47},
   Number = {4},
   Pages = {379-396},
      Year = {1982} }



@article{
ramsay91,
   Author = {Ramsay, J. O. and Dalzell, C. J.},
   Title = {Some tools for functional data analysis},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {53},
   Number = {3},
   Pages = {539-572},
   Abstract = {Multivariate data analysis permits the study of observations which are finite sets of numbers, but modern data collection situations can involve data, or the processes giving rise to them, which are functions. Functional data analysis involves infinite dimensional processes and/or data. The paper shows how the theory of L-splines can support generalizations of linear modelling and principal components analysis to samples drawn from random functions. Spline smoothing rests on a partition of a function space into two orthogonal subspaces, one of which contains the obvious or structural components of variation among a set of observed functions, and the other of which contains residual components. This partitioning is achieved through the use of a linear differential operator, and we show how the theory of polynomial splines can be applied more generally with an arbitrary operator and associated boundary constraints. These data analysis tools are illustrated by a study of variation in temperature-precipitation patterns among some Canadian weather-stations.},
      Year = {1991} }



@article{
ramsay07,
   Author = {Ramsay, J. O. and Hooker, G. and Campbell, D. and Cao, J.},
   Title = {Parameter estimation for differential equations: a generalized smoothing approach},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {69},
   Pages = {741-770},
      Year = {2007} }



@inproceedings{
ravikumar08,
   Author = {Ravikumar, P. and Liu, H. and Lafferty, J. and Wasserman, L.},
   Title = {SpAM: Sparse additive models},
   BookTitle = {Advances in Neural Information Processing Systems 20},
   Editor = {J. Platt, D. Koller, Y. Singer, S. Roweis},
   Publisher = {MIT Press, Cambridge, MA},
   Pages = {1201-1208},
      Year = {2008} }



@article{
dunson08,
   Author = {Rodriguez, A. and Dunson, D. B. and Gelfand, A. E.},
   Title = {The Nested Dirichlet Process},
   Journal = {Journal of the American Statistical Association},
   Volume = {103},
   Number = {483},
   Pages = {1131-1144},
      Year = {2008} }



@article{
rosenblatt56,
   Author = {Rosenblatt, M.},
   Title = {Remarks on some nonparametric estimates of density function},
   Journal = {Annals of Mathematical Statistics},
   Volume = {27},
   Number = {3},
   Pages = {832-837},
      Year = {1956} }



@article{
rossell09,
   Author = {Rossell, D.},
   Title = {GaGa: a parsimonious and flexible model for high-throughput data analysis},
   Journal = {Annals of Applied Statistics},
   Volume = {To appear},
      Year = {2009} }



@article{
rosset07,
   Author = {Rosset, S. and Zhu, J.},
   Title = {Piecewise linear regularized solution paths},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {3},
   Pages = {1012-1030},
      Year = {2007} }



@inproceedings{
rudin91,
   Author = {Rudin, L. I. and Osher, S. and Fatemi, E.},
   Title = {Nonlinear total variation based noise removal algorithms},
   BookTitle = {11th Annual International Conf of the Center for Nonlinear Studies on Experimental Mathematics : Computational Issues in Nonlinear Science},
   Address= {Los Alamos, Nm},
   Pages = {259-268},
   Abstract = {A constrained optimization type of numerical algorithm for removing noise from images is presented. The total variation of the image is minimized subject to constraints involving the statistics of the noise. The constraints are imposed using Lagrange multipliers. The solution is obtained using the gradient-projection method. This amounts to solving a time dependent partial differential equation on a manifold determined by the constraints. As t --> infinity the solution converges to a steady state which is the denoised image. The numerical algorithm is simple and relatively fast. The results appear to be state-of-the-art for very noisy images. The method is noninvasive, yielding sharp edges in the image. The technique could be interpreted as a first step of moving each level set of the image normal to itself with velocity equal to the curvature of the level set divided by the magnitude of the gradient of the image, and a second step which projects the image back onto the constraint set.},
      Year = {1991} }



@article{
scholkopf01,
   Author = {Sch\"{o}lkopf, B. and Platt, J. C. and Shawe-Taylor, J. and Smola, A. J. and Williamson, R. C.},
   Title = {Estimating the support of a high-dimensional distribution},
   Journal = {Neural Computation},
   Volume = {13},
   Number = {7},
   Pages = {1443-1471},
      Year = {2001} }



@article{
schwartz65,
   Author = {Schwartz, L.},
   Title = {On Bayes Procedures},
   Journal = {Z. Wahrsch. Verw. Gabiete},
   Volume = {4},
   Pages = {10-26},
      Year = {1965} }



@article{
scott06,
   Author = {Scott, J. G. and Berger, J. O.},
   Title = {An exploration of aspects of Bayesian multiple testing},
   Journal = {Journal of Statistical Planning and Inference},
   Volume = {136},
   Number = {7},
   Pages = {2144-2162},
   Abstract = {There has been increased interest of late in the Bayesian approach to multiple testing (often called the multiple comparisons problem), motivated by the need to analyze DNA microarray data in which it is desired to learn which of potentially several thousand genes are activated by a particular stimulus. We study the issue of prior specification for such multiple tests; computation of key posterior quantities; and useful ways to display these quantities. A decision-theoretic approach is also considered. (c) 2005 Elsevier B.V. All rights reserved.},
      Year = {2006} }



@article{
scricciolo07,
   Author = {Scricciolo, C.},
   Title = {On rates of convergence for bayesian density estimation},
   Journal = {Scandinavian Journal of Statistics},
   Volume = {34},
   Number = {3},
   Pages = {626-642},
   Abstract = {We consider the problem of estimating a compactly supported density taking a Bayesian nonparametric approach. We define a Dirichlet mixture prior that, while selecting piecewise constant densities, has full support on the Hellinger metric space of all commonly dominated probability measures on a known bounded interval. We derive pointwise rates of convergence for the posterior expected density by studying the speed at which the posterior mass accumulates on shrinking Hellinger neighbourhoods of the sampling density. If the data are sampled from a strictly positive, alpha-Holderian density, with alpha is an element of (0,1], then the optimal convergence rate n(-alpha/(2 alpha+1)) is obtained up to a logarithmic factor. Smoothing histograms by polygons, a continuous piecewise linear estimator is obtained that for twice continuously differentiable, strictly positive densities satisfying boundary conditions attains a rate comparable up to a logarithmic factor to the convergence rate n(-4/5) for integrated mean squared error of kernel type density estimators.},
      Year = {2007} }



@article{
seo07,
   Author = {Seo, D. M. and Goldschmidt-Clermont, P. J. and West, M.},
   Title = {Of mice and men: Sparse statistical modeling in cardiovascular genomics},
   Journal = {Annals of Applied Statistics},
   Volume = {1},
   Number = {1},
   Pages = {152-178},
   Abstract = {In high-throughput genomics, large-scale designed experiments are becoming common, and analysis approaches based on highly multivariate regression and anova concepts are key tools. Shrinkage models of one form or another can provide comprehensive approaches to the problems of simultaneous inference that involve implicit Multiple comparisons over the many, many parameters representing effects of design factors and covariates. We use such approaches here in a study of cardiovascular genomics. The primary experimental context concerns a carefully designed, and rich, gene expression study focused on gene-environment interactions, with the goals of identifying genes implicated in connection with disease states and known risk factors, and in generating expression signatures as proxies for such risk factors. A coupled exploratory analysis investigates cross-species extrapolation of gene expression signatures - how these mouse-model signatures translate to humans. The latter involves exploration of sparse latent factor analysis of human observational data and of how it relates to projected risk signatures derived in the animal models. The study also highlights a range of applied statistical and genomic data analysis issue, including model specification, computational questions and model-based correction of experimental artifacts in DNA microarray data.},
      Year = {2007} }



@article{
shao97,
   Author = {Shao, J.},
   Title = {An asymptotic theory for linear model selection},
   Journal = {Statistica Sinica},
   Volume = {7},
   Number = {2},
   Pages = {221-242},
   Abstract = {In the problem of selecting a linear model to approximate the true unknown regression model, some necessary and/or sufficient conditions are established for the asymptotic validity of various model selection procedures such as Akaike's AIC, Mallows' C-p, Shibata's FPElambda, Schwarz' BIC, generalized AIC, cross-validation, and generalized cross-validation. It is found that these selection procedures can be classified into three classes according to their asymptotic behavior. Under some fairly weak conditions, the selection procedures in one class are asymptotically valid if there exist fixed-dimension correct models; the selection procedures in another class are asymptotically valid if no fixed-dimension correct model exists. The procedures in the third class are compromises of the procedures in the first two classes. Some empirical results are also presented.},
      Year = {1997} }



@article{
shenwong01,
   Author = {Shen, X. T. and Wasserman, L.},
   Title = {Rates of convergence of posterior distributions},
   Journal = {Annals of Statistics},
   Volume = {29},
   Number = {3},
   Pages = {687-714},
      Year = {2001} }



@article{
shi00,
   Author = {Shi, J. and Lau, T. S.},
   Title = {Empirical likelihood for partially linear models},
   Journal = {Journal of Multivariate Analysis},
   Volume = {72},
   Number = {1},
   Pages = {132-148},
   Abstract = {In this paper, we consider the application of the empirical likelihood method to partially linear model. Unlike the usual cases, we first propose an approximation to the residual of the model to deal with the nonparametric part sc that Owen's (1990) empirical likelihood approach can be applied. Then, under quite general conditions, we prove that the empirical log-likelihood ratio statistic is asymptotically chisquared distributed. Therefore, the empirical likelihood confidence regions can be constructed accordingly. (C) 2000 Academic Press AMS 1991 subject classifications: 62J99. 62G20, 62G15.},
      Year = {2000} }



@article{
shin09,
   Author = {Shin, Hyejin},
   Title = {Partial functional linear regression},
   Journal = {Journal of Statistical Planning and Inference},
   Volume = {139},
   Number = {10},
   Pages = {3405-3418},
   Keywords = {Mixed data
Principal components
Convergence rate
Asymptotic normality},
   Year = {2009} }



@article{
simon01,
   Author = {Simon, I. and Barnett, J. and Hannett, N. and Harbison, C. T. and Rinaldi, N. J. and Volkert, T. L. and Wyrick, J. J. and Zeitlinger, J. and Gifford, D. K. and Jaakkola, T. S. and Young, R. A.},
   Title = {Serial regulation of transcriptional regulators in the yeast cell cycle},
   Journal = {Cell},
   Volume = {106},
   Number = {6},
   Pages = {697-708},
      Year = {2001} }



@article{
smith07,
   Author = {Smith, B. J.},
   Title = {boa: An R package for MCMC output convergence assessment and posterior inference},
   Journal = {Journal of Statistical Software},
   Volume = {21},
   Number = {11},
   Abstract = {Markov chain Monte Carlo (MCMC) is the most widely used method of estimating joint posterior distributions in Bayesian analysis. The idea of MCMC is to iteratively produce parameter values that are representative samples from the joint posterior. Unlike frequentist analysis where iterative model fitting routines are monitored for convergence to a single point, MCMC output is monitored for convergence to a distribution. Thus, specialized diagnostic tools are needed in the Bayesian setting. To this end, the R package boa was created. This manuscript presents the user's manual for boa, which out lines the use of and methodology upon which the software is based. Included is a description of the menu system, data management capabilities, and statistical/graphical methods for convergence assessment and posterior inference. Throughout the manual, a linear regression example is used to ilustrate the software.},
      Year = {2007} }



@article{
spellman98,
   Author = {Spellman, P. T. and Sherlock, G. and Zhang, M. Q. and Iyer, V. R. and Anders, K. and Eisen, M. B. and Brown, P. O. and Botstein, D. and Futcher, B.},
   Title = {Comprehensive identification of cell cycle-regulated genes of the yeast Saccharomyces cerevisiae by microarray hybridization},
   Journal = {Molecular Biology of the Cell},
   Volume = {9},
   Number = {12},
   Pages = {3273-3297},
      Year = {1998} }



@article{
spiegelhalter02,
   Author = {Spiegelhalter, D. J. and Best, N. G. and Carlin, B. R. and van der Linde, A.},
   Title = {Bayesian measures of model complexity and fit},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {64},
   Pages = {583-616},
   Abstract = {We consider the problem of comparing complex hierarchical models in which the number of parameters is not clearly defined. Using an information theoretic argument we derive a measure P-D for the effective number of parameters in a model as the difference between the posterior mean of the deviance and the deviance at the posterior means of the parameters of interest. In general P-D approximately corresponds to the trace of the product of Fisher's information and the posterior covariance, which in normal models is the trace of the 'hat' matrix projecting observations onto fitted values. Its properties in exponential families are explored. The posterior mean deviance is suggested as a Bayesian measure of fit or adequacy, and the contributions of individual observations to the fit and complexity can give rise to a diagnostic plot of deviance residuals against leverages. Adding P-D to the posterior mean deviance gives a deviance information criterion for comparing models, which is related to other information criteria and has an approximate decision theoretic justification. The procedure is illustrated in some examples, and comparisons are drawn with alternative Bayesian and classical proposals. Throughout it is emphasized that the quantities required are trivial to compute in a Markov chain Monte Carlo analysis.},
      Year = {2002} }



@article{
stephens00,
   Author = {Stephens, M.},
   Title = {Dealing with label switching in mixture models},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {62},
   Pages = {795-809},
   Abstract = {In a Bayesian analysis of finite mixture models, parameter estimation and clustering are sometimes less straightforward than might be expected. In particular, the common practice of estimating parameters by their posterior mean, and summarizing joint posterior distributions by marginal distributions, often leads to nonsensical answers. This is due to the so-called 'label switching' problem, which is caused by symmetry in the likelihood of the model parameters. A frequent response to this problem is to remove the symmetry by using artificial identifiability constraints. We demonstrate that this fails in general to solve the problem, and we describe an alternative class of approaches, relabelling algorithms, which arise from attempting to minimize the posterior expected loss under a class of loss functions. We describe in detail one particularly simple and general relabelling algorithm and illustrate its success in dealing with the label switching problem on two examples.},
      Year = {2000} }



@article{
stone77,
   Author = {Stone, C. J.},
   Title = {Consistent nonparametric regression},
   Journal = {Annals of Statistics},
   Volume = {5},
   Number = {4},
   Pages = {595-645},
      Year = {1977} }



@article{
storey03,
   Author = {Storey, J. D. and Tibshirani, R.},
   Title = {Statistical significance for genomewide studies},
   Journal = {Proceedings of the National Academy of Sciences of the United States of America},
   Volume = {100},
   Number = {16},
   Pages = {9440-9445},
   Abstract = {With the increase in genomewide experiments and the sequencing of multiple genomes, the analysis of large data sets has become commonplace in biology. It is often the case that thousands of features in a genomewide data set are tested against some null hypothesis, where a number of features are expected to be significant. Here we propose an approach to measuring statistical significance in these genomewide studies based on the concept of the false discovery rate. This approach offers a sensible balance between the number of true and false positives that is automatically calibrated and easily interpreted. In doing so, a measure of statistical significance called the q value is associated with each tested feature. The q value is similar to the well known p value, except it is a measure of significance in terms of the false discovery rate rather than the false positive rate. Our approach avoids a flood of false positive results, while offering a more liberal criterion than what has been used in genome scans for linkage.},
      Year = {2003} }



@article{
strong03,
   Author = {Strong, D. and Chan, T.},
   Title = {Edge-preserving and scale-dependent properties of total variation regularization},
   Journal = {Inverse Problems},
   Volume = {19},
   Number = {6},
   Pages = {S165-S187},
   Abstract = {We give and prove two new and fundamental properties of total-variation-minimizing function regularization (TV regularization): edge locations of function features tend to be preserved, and under certain conditions are preserved exactly; intensity change experienced by individual features is inversely proportional to the scale of each feature. We give and prove exact analytic solutions to the TV regularization problem for simple but important cases. These can also be used to better understand the effects of TV regularization for more general cases. Our results explain why and how W-minimizing image restoration can remove noise while leaving relatively intact larger-scaled image features, and thus why TV image restoration is especially effective in restoring images with larger-scaled features. Although TV regularization is a global problem, our results show that the effects of TV regularization on individual image features are often quite local. Our results give us a better understanding of what types of images and what types of image degradation are most effectively improved by TV-minimizing image restoration schemes, and they potentially lead to more intelligently designed TV-minimizing restoration schemes.},
      Year = {2003} }



@inproceedings{
strong97,
   Author = {Strong, D. M. and Blomgren, P. and Chan, T. F.},
   Title = {Spatially adaptive local feature-driven total variation minimizing image restoration},
   BookTitle = {Conference on Statistical and Stochastic Methods in Image Processing II},
   Editor = {Preteux, F. and Davidson, J. L. and Dougherty, E. R.},
   Address= {San Diego, Ca},
   Pages = {222-233},
   Abstract = {Total variation (TV) minimizing image restoration is a fairly new approach to image restoration, and has been shown both analytically and empirically to be quite effective. Our primary concern here is to develop a spatially adaptive TV minimizing restoration scheme. One way of accomplishing this is to locally weight the measure or computation of the total variation of the image. The weighting factor is chosen to be inversely proportional to the likelihood of the presence of an edge at each discrete location. This allows for less regularization where edges are present and more regularization where there are no edges, which results in a spatially varying balance between noise removal and detail preservation, leading to better overall image restoration. In this paper, the likelihood of edge presence is determined from a partially restored image. The results are best for images with piecewise constant image features.},
      Year = {1997} }



@article{
sun09,
   Author = {Sun, Z. H. and Wang, Q. H. and Dai, P. J.},
   Title = {Model checking for partially linear models with missing responses at random},
   Journal = {Journal of Multivariate Analysis},
   Volume = {100},
   Number = {4},
   Pages = {636-651},
   Note = {Sun, Zhihua Wang, Qihua Dai, Pengjie},
   Abstract = {In this paper, we investigate the model checking problem for a partial linear model while some responses are missing at random. By imputation and marginal inverse probability weighted methods, two completed data sets are constructed. Based on the two completed data sets, we build two empirical process-based tests for examining the adequacy of partial linearity of the model. The asymptotic distributions of the test statistics under the null hypothesis and local alternative hypotheses are obtained respectively. A re-sampling approach is applied to obtain the approximation to the null distributions of the test statistics. Simulation results show that the proposed tests work well and both proposed methods have better finite sample properties compared with the complete case (CC) analysis which discards all the subjects with missing data. (C) 2008 Elsevier Inc. All rights reserved.},
      Year = {2009} }



@article{
tadesse05,
   Author = {Tadesse, M. G. and Sha, N. and Vannucci, M.},
   Title = {Bayesian variable selection in clustering high-dimensional data},
   Journal = {Journal of the American Statistical Association},
   Volume = {100},
   Number = {470},
   Pages = {602-617},
   Abstract = {Over the last decade, technological advances have generated an explosion of data with substantially smaller sample size relative to the number of covariates (p >> n). A common goal in the analysis of such data involves uncovering the group structure of the observations and identifying the discriminating variables. In this article we propose a methodology for addressing these problems simultaneously. Given a set of variables, we formulate the clustering problem in terms of a multivariate normal mixture model with an unknown number of components and use the reversible-jump Markov chain Monte Carlo technique to define a sampler that moves between different dimensional spaces. We handle the problem of selecting a few predictors among the prohibitively vast number of variable subsets by introducing a binary exclusion/inclusion latent vector, which gets updated via stochastic search techniques. We specify conjugate priors and exploit the conjugacy by integrating out some of the parameters. We describe strategies for posterior inference and explore the performance of the methodology with simulated and real datasets.},
      Year = {2005} }



@article{
teixeira06,
   Author = {Teixeira, M. C. and Monteiro, P. and Jain, P. and Tenreiro, S. and Fernandes, A. R. and Mira, N. P. and Alenquer, M. and Freitas, A. T. and Oliveira, A. L. and Sa-Correia, I.},
   Title = {The YEASTRACT database: a tool for the analysis of transcription regulatory associations in Saccharomyces cerevisiae},
   Journal = {Nucleic Acids Research},
   Volume = {34},
   Pages = {D446-D451},
      Year = {2006} }



@article{
thomas01,
   Author = {Thomas, J. G. and Olson, J. M. and Tapscott, S. J. and Zhao, L. P.},
   Title = {An efficient and robust statistical modeling approach to discover differentially expressed genes using genomic expression profiles},
   Journal = {Genome Research},
   Volume = {11},
   Number = {7},
   Pages = {1227-1236},
   Abstract = {We have developed a statistical regression modeling approach to discover genes that are differentially expressed between two predefined sample groups in DNA microarray experiments. Our model is based on well-defined assumptions, uses rigorous and well-characterized statistical measures, and accounts for the heterogeneity and genomic complexity of the data. In contrast to cluster analysis, which attempts to define groups of genes and/or samples that share common overall expression profiles, our modeling approach uses known sample group membership to Focus on expression profiles of individual genes in a sensitive and robust manner. Further, this approach can be used to test statistical hypotheses about gene expression. To demonstrate this methodology, we compared the expression profiles of 11 acute myeloid leukemia (AML) and 27 acute lymphoblastic leukemia (ALL) samples From a previous study (Golub et al. 1999) acid found 141 genes differentially expressed between AML and ALL with a 1% significance at the genomic level. Using this modeling approach to compare different sample groups within the AML samples, we identified a group of genes whose expression profiles correlated with that of thrombopoietin and found that genes whose expression associated with AML treatment outcome lie in recurrent chromosomal locations. Our results are compared with those obtained using t-tests or Wilcoxon rank sum statistics.},
      Year = {2001} }



@article{
tibshirani96,
   Author = {Tibshirani, R.},
   Title = {Regression shrinkage and selection via the Lasso},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {58},
   Number = {1},
   Pages = {267-288},
      Year = {1996} }



@article{
tibshirani07,
   Author = {Tibshirani, R. and Hastie, T.},
   Title = {Outlier sums for differential gene expression analysis},
   Journal = {Biostatistics},
   Volume = {8},
   Number = {1},
   Pages = {2-8},
   Abstract = {We propose a method for detecting genes that, in a disease group, exhibit unusually high gene expression in some but not all samples. This can be particularly useful in cancer studies, where mutations that can amplify or turn off gene expression often occur in only a minority of samples. In real and simulated examples, the new method often exhibits lower false discovery rates than simple t-statistic thresholding. We also compare our approach to the recent cancer profile outlier analysis proposal of Tomlins and others (2005).},
      Year = {2007} }



@article{
tibshirani03,
   Author = {Tibshirani, R. and Hastie, T. and Narasimhan, B. and Chu, G.},
   Title = {Class prediction by nearest shrunken centroids, with applications to DNA microarrays},
   Journal = {Statistical Science},
   Volume = {18},
   Number = {1},
   Pages = {104-117},
   Abstract = {We propose anew method for class prediction in DNA microarray studies based on an enhancement of the nearest prototype classifier. Our technique uses "shrunken" centroids as prototypes for each class to identify the subsets of the genes that best characterize each class. The method is general and can be applied to other high-dimensional classification problems. The method is illustrated on data from two gene expression studies: lymphoma and cancer cell lines.},
      Year = {2003} }



@article{
tibshirani05,
   Author = {Tibshirani, R. and Saunders, M. and Rosset, S. and Zhu, J. and Knight, K.},
   Title = {Sparsity and smoothness via the fused lasso},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {67},
   Pages = {91-108},
   Abstract = {The lasso penalizes a least squares regression by the sum of the absolute values (L-1-norm) of the coefficients. The form of this penalty encourages sparse solutions (with many coefficients equal to 0). We propose the 'fused lasso', a generalization that is designed for problems with features that can be ordered in some meaningful way. The fused lasso penalizes the L-1-norm of both the coefficients and their successive differences. Thus it encourages sparsity of the coefficients and also sparsity of their differences-i.e. local constancy of the coefficient profile. The fused lasso is especially useful when the number of features p is much greater than N, the sample size. The technique is also extended to the 'hinge' loss function that underlies the support vector classifier. We illustrate the methods on examples from protein mass spectroscopy and gene expression data.},
      Year = {2005} }



@article{
tipping99,
   Author = {Tipping, Michael E. and Bishop, Christopher M.},
   Title = {Mixtures of Probabilistic Principal Component Analyzers},
   Journal = {Neural Computation},
   Volume = {11},
   Number = {2},
   Pages = {443-482},
      Year = {1999} }



@article{
tippingpca99,
   Author = {Tipping, Michael E. and Bishop, Christopher M.},
   Title = {Probabilistic Principal Component Analysis},
   Journal = {Journal of the Royal Statistical Society: Series B (Statistical Methodology)},
   Volume = {61},
   Number = {3},
   Pages = {611-622},
      Year = {1999} }



@article{
tomlins05,
   Author = {Tomlins, S. A. and Rhodes, D. R. and Perner, S. and Dhanasekaran, S. M. and Mehra, R. and Sun, X. W. and Varambally, S. and Cao, X. H. and Tchinda, J. and Kuefer, R. and Lee, C. and Montie, J. E. and Shah, R. B. and Pienta, K. J. and Rubin, M. A. and Chinnaiyan, A. M.},
   Title = {Recurrent fusion of TMPRSS2 and ETS transcription factor genes in prostate cancer},
   Journal = {Science},
   Volume = {310},
   Number = {5748},
   Pages = {644-648},
   Abstract = {Recurrent chromosomal rearrangements have not been well characterized in common carcinomas. We used a bioinformatics approach to discover candidate oncogenic chromosomal aberrations on the basis of outlier gene expression. Two ETS transcription factors, ERG and ETV1, were identified as outliers in prostate cancer. We identified recurrent gene fusions of the 5' untranslated region of TMPRSS2 to ERG or ETV1 in prostate cancer tissues with outlier expression. By using fluorescence in situ hybridization, we demonstrated that 23 of 29 prostate cancer samples harbor rearrangements in ERG or ETV1. Cell line experiments suggest that the androgen-responsive promoter elements of TMPRSS2 mediate the overexpression of ETS family members in prostate cancer. These results have implications in the development of carcinomas and the molecular diagnosis and treatment of prostate cancer.},
      Year = {2005} }



@article{
tsitsiklis94,
   Author = {Tsitsiklis, J. N.},
   Title = {ASYNCHRONOUS STOCHASTIC-APPROXIMATION AND Q-LEARNING},
   Journal = {Machine Learning},
   Volume = {16},
   Number = {3},
   Pages = {185-202},
      Year = {1994} }



@article{
vaida05,
   Author = {Vaida, F. and Blanchard, S.},
   Title = {Conditional Akaike information for mixed-effects models},
   Journal = {Biometrika},
   Volume = {92},
   Number = {2},
   Pages = {351-370},
   Abstract = {This paper focuses on the Akaike information criterion, AIC, for linear mixed-effects models in the analysis of clustered data. We make the distinction between questions regarding the population and questions regarding the particular clusters in the data. We show that the AIC in current use is not appropriate for the focus on clusters, and we propose instead the conditional Akaike information and its corresponding criterion, the conditional AIC, cAIC. The penalty term in cAIC is related to the effective degrees of freedom p for a linear mixed model proposed by Hodges & Sargent (2001); p reflects an intermediate level of complexity between a fixed-effects model with no cluster effect and a corresponding model with fixed cluster effects. The cAIC is defined for both maximum likelihood and residual maximum likelihood estimation. A pharmacokinetics data application is used to illuminate the distinction between the two inference settings, and to illustrate the use of the conditional AIC in model selection.},
      Year = {2005} }



@article{
vaartzanten08,
   Author = {van der Vaart, A. W. and van Zanten, J. H.},
   Title = {Rates of contraction of posterior distributions based on Gaussian process priors},
   Journal = {The Annals of Statistics},
   Volume = {36},
   Number = {3},
   Pages = {1435-1463},
      Year = {2008} }



@article{
dyk08,
   Author = {van Dyk, D. A. and Park, T.},
   Title = {Partially collapsed Gibbs samplers: Theory and methods},
   Journal = {Journal of the American Statistical Association},
   Volume = {103},
   Number = {482},
   Pages = {790-796},
   Abstract = {Ever-increasing computational power, along with ever-more sophisticated statistical computing techniques, is making it possible to fit ever-more complex statistical models. Among the more computationally intensive methods, the Gibbs sampler is popular because of its simplicity and power to effectively generate samples from a high-dimensional probability distribution. Despite its simple implementation and description, however, the Gibbs sampler is criticized for its sometimes slow convergence, especially when it is used to fit highly structured complex models. Here we present partially collapsed Gibbs sampling strategies that improve the convergence by capitalizing on a set of functionally incompatible conditional distributions. Such incompatibility generally is avoided in the construction of a Gibbs sampler, because the resulting convergence properties are not well understood. We introduce three basic tools (marginalization, permutation, and trimming) that allow us to transform a Gibbs sampler into a partially collapsed Gibbs sampler with known stationary distribution and faster convergence.},
      Year = {2008} }



@article{
wieringen08,
   Author = {van Wieringen, W. N. and van de Wiel, M. A. and van der Vaart, A. W.},
   Title = {A Test for Partial Differential Expression},
   Journal = {Journal of the American Statistical Association},
   Volume = {103},
   Number = {483},
   Pages = {1039-1049},
   Abstract = {Even in a single-tissue type cancer is often a collection of different diseases, each with its own genetic mechanism. Consequently, a gene may be expressed in some but not all of the tissues in a sample. Differentially expressed genes are commonly detected by methods that test for a shift in location that ignore the possibility of heterogeneous expression. This article proposes a two-sample test statistic designed to detect shifts that occur in only a part of the sample (partial shifts). The statistic is based on the mixing proportion in a nonparametric mixture and minimizes a weight distance function. The test is shown to be asymptotically distribution free and consistent, and an efficient permutation-based algorithm for estimating the p value is discussed. A simulation study shows that the tests is indeed more powerful than the two-sample t test and the Cramer-von Mises test for detecting partial shifts and is competitive for whole-sample shifts. The use os the test is illustrated on real-life cancer datasets, where the test is able to find genes with clear heterogeneous expression associated with reported subtypes of the cancer.},
      Year = {2008} }



@article{
vapnik02,
   Author = {Vapnik, V. N.},
   Title = {An overview of statistical learning theory},
   Journal = {IEEE Transactions on Neural Networks},
   Volume = {10},
   Number = {5},
   Pages = {988-999},
      Year = {2002} }



@article{
varah82,
   Author = {Varah, J. M.},
   Title = {A SPLINE LEAST-SQUARES METHOD FOR NUMERICAL PARAMETER-ESTIMATION IN DIFFERENTIAL-EQUATIONS},
   Journal = {Siam Journal on Scientific and Statistical Computing},
   Volume = {3},
   Number = {1},
   Pages = {28-46},
      Year = {1982} }



@article{
vese01,
   Author = {Vese, L.},
   Title = {A study in the BV space of a denoising-deblurring variational problem},
   Journal = {Applied Mathematics and Optimization},
   Volume = {44},
   Number = {2},
   Pages = {131-161},
   Abstract = {In this paper we study, in the framework of functions of bounded variation, a general variational problem arising in image recovery, introduced in [3]. We prove the existence and the uniqueness of a solution using lower semicontinuity results for convex functionals of measures. We also give a new and fine characterization of the subdifferential of the functional, together with optimality conditions on the solution, using duality techniques of Temam for the theory of time-dependent minimal surfaces. We study the associated evolution equation in the context of nonlinear semigroup theory and we give an approximation result in continuous variables, using Gamma -convergence. Finally, we discretize the problems by finite differences schemes and we present several numerical results for signal and image reconstruction.},
      Year = {2001} }



@article{
walker03,
   Author = {Walker, S.},
   Title = {On sufficient conditions for Bayesian consistency},
   Journal = {Biometrika},
   Volume = {90},
   Number = {2},
   Pages = {482-488},
      Year = {2003} }



@article{
walker04,
   Author = {Walker, S.},
   Title = {New approaches to Bayesian consistency},
   Journal = {Annals of Statistics},
   Volume = {32},
   Number = {5},
   Pages = {2028-2043},
      Year = {2004} }



@article{
walker07,
   Author = {Walker, S.  and Lijoi, A.  and Pr\"unster, I.},
   Title = {On rates of convergence for posterior distributions in infinite-dimensional models},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {2},
   Pages = {738-746},
      Year = {2007} }



@article{
wang08b,
   Author = {Wang, H. and Li, B. and Leng, C. L.},
   Title = {Shrinkage tuning parameter selection with a diverging number of parameters},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {in press},
      Year = {} }



@article{
wang07a,
   Author = {Wang, H. and Li, R. and Tsai, C. L.},
   Title = {Tuning parameter selectors for the smoothly clipped absolute deviation method},
   Journal = {Biometrika},
   Volume = {94},
   Number = {3},
   Pages = {553-568},
   Abstract = {The penalized least squares approach with smoothly clipped absolute deviation penalty has been consistently demonstrated to be an attractive regression shrinkage and selection method. It not only automatically and consistently selects the important variables, but also produces estimators which are as efficient as the oracle estimator. However, these attractive features depend on appropriate choice of the tuning parameter. We show that the commonly used generalized crossvalidation cannot select the tuning parameter satisfactorily, with a nonignorable overfitting effect in the resulting model. In addition, we propose a BIC tuning parameter selector, which is shown to be able to identify the true model consistently. Simulation studies are presented to support theoretical findings, and an empirical example is given to illustrate its use in the Female Labor Supply data.},
      Year = {2007} }



@article{
wangleng07,
   Author = {Wang, H. S. and Leng, C. L.},
   Title = {Unified LASSO estimation by least squares approximation},
   Journal = {Journal of the American Statistical Association},
   Volume = {102},
   Number = {479},
   Pages = {1039-1048},
   Abstract = {We propose a method of least squares approximation (LSA) for unified yet simple LASSO estimation. Our general theoretical framework includes ordinary least squares, generalized linear models, quantile regression, and many others as special cases. Specifically, LSA can transfer many different types of LASSO objective functions into their asymptotically equivalent least squares problems. Thereafter, the standard asymptotic theory can be established and the LARS algorithm can be applied. In particular, if the adaptive LASSO penalty and a Bayes information criterion-type tuning parameter selector are used, the resulting LSA estimator can be as efficient as the oracle. Extensive numerical studies confirm our theory.},
      Year = {2007} }



@article{
wanglileng09,
   Author = {Wang, H. S. and Li, B. and Leng, C. L.},
   Title = {Shrinkage tuning parameter selection with a diverging number of parameters},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {71},
   Pages = {671-683},
   Abstract = {Contemporary statistical research frequently deals with problems involving a diverging number of parameters. For those problems, various shrinkage methods (e.g. the lasso and smoothly clipped absolute deviation) are found to be particularly useful for variable selection. Nevertheless, the desirable performances of those shrinkage methods heavily hinge on an appropriate selection of the tuning parameters. With a fixed predictor dimension, Wang and co-worker have demonstrated that the tuning parameters selected by a Bayesian information criterion type criterion can identify the true model consistently. In this work, similar results are further extended to the situation with a diverging number of parameters for both unpenalized and penalized estimators. Consequently, our theoretical results further enlarge not only the scope of applicabilityation criterion type criteria but also that of those shrinkage estimation methods.},
      Year = {2009} }



@article{
wang09,
   Author = {Wang, H. S. and Xia, Y. C.},
   Title = {Shrinkage estimation of the varying coefficient model},
   Journal = {Journal of the American Statistical Association},
   Volume = {104},
   Number = {486},
   Pages = {747-757},
   Abstract = {The varying coefficient model is a useful extension of the linear regression model. Nevertheless, how to conduct variable selection for the varying coefficient model in a computationally efficient manner is poorly understood. To solve the problem, we propose here a novel method, which combines the ideas of the local polynomial smoothing and the Least Absolute Shrinkage and Selection Operator (LASSO). The new method can do nonparametric estimation and variable selection simultaneously. With a local constant estimator and the adaptive LASSO penalty the new method can identify the true model consistently, and that the resulting estimator can be as efficient as the oracle estimator Numerical studies clearly confirm our theories. Extension to other shrinkage methods(e.g. the SCAD. i.e., the Smoothly Clipped Absolute Deviation.) mid other smoothing methods is stiaightforward.},
      Year = {2009} }



@article{
wang08a,
   Author = {Wang, L. and Brown, L. D. and Cai, T. T. and Levine, M.},
   Title = {Effect of mean on variance function estimation in nonparametric regression},
   Journal = {Annals of Statistics},
   Volume = {36},
   Number = {2},
   Pages = {646-664},
   Abstract = {Variance function estimation in nonparametric regression is considered and the minimax rate of convergence is derived. We are particularly interested in the effect of the unknown mean on the estimation of the variance function. Our results indicate that, contrary to the common practice, it is not desirable to base the estimator of the variance function on the residuals from an optimal estimator of the mean when the mean function is not smooth. Instead it is more desirable to use estimators of the mean with minimal bias. On the other hand, when the mean function is very smooth, our numerical results show that the residual-based method performs better, but not substantial better than the first-order-difference-based estimator. In addition our asymptotic results also correct the optimal rate claimed in Hall and Carroll [J. Roy. Statist. Soc. Ser. B 51 (1989) 3-14].},
      Year = {2008} }



@article{
wanglan09,
   Author = {Wang, L. and Kai, B. and Li, R.},
   Title = {Local rank inference for varying coefficient models},
   Journal = {Journal of the American Statistical Association},
   Volume = {104},
   Number = {488},
   Pages = {1631-1645},
      Year = {2009} }



@article{
wang07,
   Author = {Wang, L. F. and Chen, G. and Li, H. Z.},
   Title = {Group SCAD regression analysis for microarray time course gene expression data},
   Journal = {Bioinformatics},
   Volume = {23},
   Number = {12},
   Pages = {1486-1494},
   Abstract = {Motivation: Since many important biological systems or processes are dynamic systems, it is important to study the gene expression patterns over time in a genomic scale in order to capture the dynamic behavior of gene expression. Microarray technologies have made it possible to measure the gene expression levels of essentially all the genes during a given biological process. In order to determine the transcriptional factors (TFs) involved in gene regulation during a given biological process, we propose to develop a functional response model with varying coefficients in order to model the transcriptional effects on gene expression levels and to develop a group smoothly clipped absolute deviation (SCAD) regression procedure for selecting the TFs with varying coefficients that are involved in gene regulation during a biological process. Results: Simulation studies indicated that such a procedure is quite effective in selecting the relevant variables with time-varying coefficients and in estimating the coefficients. Application to the yeast cell cycle microarray time course gene expression data set identified 19 of the 21 known TFs related to the cell cycle process. In addition, we have identified another 52 TFs that also have periodic transcriptional effects on gene expression during the cell cycle process. Compared to simple linear regression (SLR) analysis at each time point, our procedure identified more known cell cycle related TFs. Conclusions: The proposed group SCAD regression procedure is very effective for identifying variables with time-varying coefficients, in particular, for identifying the TFs that are related to gene expression over time. By identifying the TFs that are related to gene expression variations over time, the procedure can potentially provide more insight into the gene regulatory networks.},
      Year = {2007} }



@article{
wang08,
   Author = {Wang, L. F. and Li, H. Z. and Huang, J. H. Z.},
   Title = {Variable selection in nonparametric varying-coefficient models for analysis of repeated measurements},
   Journal = {Journal of the American Statistical Association},
   Volume = {103},
   Number = {484},
   Pages = {1556-1569},
   Abstract = {Nonparametric varying-coefficient models are commonly used for analyzing data measured repeatedly over time, including longitudinal and functional response data. Although many procedures have been developed for estimating varying coefficients. the problem of variable selection for such models has rot been addressed to date. la this article we present a regularized estimation procedure for variable selection that combines basis function approximations and the smoothly clipped absolute deviation penalty. The proposed I)procedure Sill)simultaneously selects significant variables with time-varying, effects and estimates the nonzero smooth coefficient functions. Under suitable conditions. we establish the theoretical properties of our procedure, including consistency in variable selection and the oracle property in estimation. Here the oracle property means that the asymptotic distribution of an estimated coefficient function is the same as that when it is known a priori which variables are in the model. The method is illustrated with simulations and tow real data examples, one for identifying risk factors in the study of AIDS and one using microarray time-course gene expression data to identify the transcription factors related to the yeast cell-cycle process.},
      Year = {2008} }



@article{
webb96,
   Author = {Webb, Andrew R.},
   Title = {An approach to non-linear principal components analysis using radially symmetric kernel functions},
   Journal = {Statistics and Computing},
   Volume = {6},
   Number = {2},
   Pages = {159-168},
   Note = {10.1007/BF00162527},
   Abstract = {An approach to non-linear principal components using radially symmetric kernel basis functions is described. The procedure consists of two steps: a projection of the data set to a reduced dimension using a non-linear transformation whose parameters are determined by the solution of a generalized symmetric eigenvector equation. This is achieved by demanding a maximum variance transformation subject to a normalization condition (Hotelling's approach) and can be related to the homogeneity analysis approach of Gifi through the minimization of a loss function. The transformed variables are the principal components whose values define contours, or more generally hypersurfaces, in the data space. The second stage of the procedure defines the fitting surface, the principal surface, in the data space (again as a weighted sum of kernel basis functions) using the definition of self-consistency of Hastie and Stuetzle. The parameters of this principal surface are determined by a singular value decomposition and crossvalidation is used to obtain the kernel bandwidths. The approach is assessed on four data sets.},
      Year = {1996} }



@article{
weihuang07,
   Author = {Wei, F. and Huang, J.},
   Title = {Consistent group selection in high-dimensional linear regression},
   Journal = {Technical Report 387, Department of Statistics and Actuarial Science, University of Iowa.},
      Year = {2007} }



@article{
welsh89,
   Author = {Welsh, A. H.},
   Title = {On M-processes and M-estimation},
   Journal = {Annals of Statistics},
   Volume = {17},
   Number = {1},
   Pages = {337-361},
      Year = {1989} }



@article{
wong08,
   Author = {Wong, H. and Zhang, R. Q. and Ip, W. C. and Li, G. Y.},
   Title = {Functional-coefficient partially linear regression model},
   Journal = {Journal of Multivariate Analysis},
   Volume = {99},
   Number = {2},
   Pages = {278-305},
   Note = {Wong, Heung Zhang, Riquan Ip, Wai-cheung Li, Guoying},
   Abstract = {In this paper, the functional-coefficient partially linear regression (FCPLR) model is proposed by combining nonparametric and functional-coefficient regression (FCR) model. It includes the FCR model and the nonparametric regression (NPR) model as its special cases. It is also a generalization of the partially linear regression (PLR) model obtained by replacing the parameters in the PLR model with some functions of the covariates. The local linear technique and the integrated method are employed to give initial estimators of all functions in the FCPLR model. These initial estimators are asymptotically normal. The initial estimator of the constant part function shares the same bias as the local linear estimator of this function in the univariate nonparametric model, but the variance of the former is bigger than that of the latter. Similarly, initial estimators of every coefficient function share the same bias as the local linear estimates in the univariate FCR model, but the variance of the former is bigger than that of the latter. To decrease the variance of the initial estimates, a one-step back-fitting technique is used to obtain the improved estimators of all functions. The improved estimator of the constant part function has the same asymptotic normality property as the local linear nonparametric regression for univariate data. The improved estimators of the coefficient functions have the same asymptotic normality properties as the local linear estimates in FCR model. The bandwidths and the smoothing variables are selected by a data-driven method. Both simulated and real data examples related to nonlinear time series modeling are used to illustrate the applications of the FCPLR model. (C) 2007 Elsevier Inc. All rights reserved.},
      Year = {2008} }



@article{
wu07,
   Author = {Wu, B. L.},
   Title = {Cancer outlier differential gene expression detection},
   Journal = {Biostatistics},
   Volume = {8},
   Number = {3},
   Pages = {566-575},
   Abstract = {We study statistical methods to detect cancer genes that are over- or down-expressed in some but not all samples in a disease group. This has proven useful in cancer studies where oncogenes are activated only in a small subset of samples. We propose the outlier robust t-statistic (ORT), which is intuitively motivated from the t-statistic, the most commonly used differential gene expression detection method. Using real and simulation studies, we compare the ORT to the recently proposed cancer outlier profile analysis (Tomlins and others, 2005) and the outlier sum statistic of Tibshirani and Hastie (2006). The proposed method often has more detection power and smaller false discovery rates. Supplementary information can be found at http://www.biostat.umn.edu/similar to baolin/research/ort.html.},
      Year = {2007} }



@article{
wu98,
   Author = {Wu, C. O. and Chiang, C. T. and Hoover, D. R.},
   Title = {Asymptotic confidence regions for kernel smoothing of a varying-coefficient model with longitudinal data},
   Journal = {Journal of the American Statistical Association},
   Volume = {93},
   Number = {444},
   Pages = {1388-1402},
   Abstract = {We consider the estimation of the k + 1-dimensional nonparametric component beta(t) of the varying-coefficient model Y(t) = X-T(t)beta(t) + epsilon(t) based on longitudinal observations (Y-ij, X-i(t(ij)), t(ij)), i = 1,..., n,j = i,..., n(i), where t(ij) is the jth observed design time point t of the ith subject and Y-ij and X-i(t(ij)) are the real-valued outcome and Rk+1 valued covariate vectors of the ith subject at t(ij). The subjects are independently selected, but the repeated measurements within subject are possibly correlated. Asymptotic distributions are established for a kernel estimate of beta(t) that minimizes a local least squares criterion. These asymptotic distributions are used to construct a class of approximate pointwise and simultaneous confidence regions for beta(t). Applying these methods to an epidemiological study, we show that our procedures are useful for predicting CD4 (T-helper lymphocytes) cell changes among HIV (human immunodeficiency virus)-infected persons. The finite-sample properties of our procedures are studied through Monte Carlo simulations.},
      Year = {1998} }



@article{
xia04,
   Author = {Xia, Y.  and Zhang, W. and Tong, H.},
   Title = {Efficient estimation for semivarying-coefficient models},
   Journal = {Biometrika},
   Volume = {91},
   Pages = {661-681},
      Year = {2004} }



@article{
xiehuang09,
   Author = {Xie, H. L. and Huang, J.},
   Title = {SCAD-penalized regression in high-dimensional partially linear models},
   Journal = {Annals of Statistics},
   Volume = {37},
   Number = {2},
   Pages = {673-696},
   Abstract = {We consider the problem of simultaneous variable selection and estimation in partially linear models with a divergent number of covariates in the linear part, under the assumption that the vector of regression coefficients is sparse. We apply the SCAD penalty to achieve sparsity in the linear part and use polynomial splines to estimate the nonparametric component. Under reasonable conditions, it is shown that consistency in terms of variable selection and estimation can be achieved simultaneously for the linear and nonparametric components. Furthermore, the SCAD-penalized estimators of the nonzero coefficients are shown to have the asymptotic oracle property, in the sense that it is asymptotically normal with the same means and covariances that they would have if the zero coefficients were known in advance. The finite sample behavior of the SCAD-penalized estimators is evaluated with simulation and illustrated with a data set.},
      Year = {2009} }



@article{
yang09,
   Author = {Yang, Yiping and Xue, Liugen and Cheng, Weihu},
   Title = {Empirical likelihood for a partially linear model with covariate data missing at random},
   Journal = {Journal of Statistical Planning and Inference},
   Volume = {In Press},
   Note = {doi: DOI: 10.1016/j.jspi.2009.05.046},
   Keywords = {Partially linear model
Empirical likelihood
Confidence region
[chi]2-distribution},
   Year = {2009} }



@article{
yang05,
   Author = {Yang, Y. H.},
   Title = {Can the strengths of AIC and BIC be shared? A conflict between model indentification and regression estimation},
   Journal = {Biometrika},
   Volume = {92},
   Number = {4},
   Pages = {937-950},
   Abstract = {A traditional approach to statistical inference is to identify the true or best model first with little or no consideration of the specific goal of inference in the model identification stage. Can the pursuit of the true model also lead to optimal regression estimation? In model selection, it is well known that BIC is consistent in selecting the true model, and AIC is minimax-rate optimal for estimating the regression function. A recent promising direction is adaptive model selection, in which, in contrast to AIC and BIC, the penalty term is data-dependent. Some theoretical and empirical results have been obtained in support of adaptive model selection, but it is still not clear if it can really share the strengths of AIC and BIC. Model combining or averaging has attracted increasing attention as a means to overcome the model selection uncertainty. Can Bayesian model averaging be optimal for estimating the regression function in a minimax sense? We show that the answers to these questions are basically in the negative: for any model selection criterion to be consistent, it must behave suboptimally for estimating the regression function in terms of minimax rate of covergence; and Bayesian model averaging cannot be minimax-rate optimal for regression estimation.},
      Year = {2005} }



@article{
yao05,
   Author = {Yao, F. and M\"{u}ller, H. G. and Wang, J. L.},
   Title = {Functional linear regression analysis for longitudinal data},
   Journal = {Annals of Statistics},
   Volume = {33},
   Number = {6},
   Pages = {2873-2903},
   Abstract = {We propose nonparametric methods for functional linear regression which are designed for sparse longitudinal data, where both the predictor and response are functions of a covariate such as time. Predictor and response processes have smooth random trajectories, and the data consist of a small number of noisy repeated measurements made at irregular times for a sample of subjects. In longitudinal studies, the number of repeated measurements per subject is often small and may be modeled as a discrete random number and, accordingly, only a finite and asymptotically nonincreasing number of measurements are available for each subject or experimental unit. We propose a functional regression approach for this situation, using functional principal component analysis, where we estimate the functional principal component scores through conditional expectations. This allows the prediction of an unobserved response trajectory from sparse measurements of a predictor trajectory. The resulting technique is flexible and allows for different patterns regarding the timing of the measurements obtained for predictor and response trajectories. Asymptotic properties for a sample of n subjects are investigated under mild conditions, as n -> infinity, and we obtain consistent estimation for the regression function. Besides convergence results for the components of functional linear regression, such as the regression parameter function, we construct asymptotic pointwise confidence bands for the predicted trajectories. A functional coefficient of determination as a measure of the variance explained by the functional regression model is introduced, extending the standard R-2 to the functional case. The proposed methods are illustrated with a simulation study, longitudinal primary biliary liver Cirrhosis data and an analysis of the longitudinal relationship between blood pressure and body mass index.},
      Year = {2005} }



@article{
yohai79,
   Author = {Yohai, V. J. and Maronna, R. A.},
   Title = {Asymptotic behavior of M-estimators for the linear model},
   Journal = {Annals of Statistics},
   Volume = {7},
   Number = {2},
   Pages = {258-268},
      Year = {1979} }



@article{
you07,
   Author = {You, Jinhong and Chen, Gemai},
   Title = {Semiparametric generalized least squares estimation in partially linear regression models with correlated errors},
   Journal = {Journal of Statistical Planning and Inference},
   Volume = {137},
   Number = {1},
   Pages = {117-132},
   Keywords = {Partially linear regression model
Autoregressive process
Semiparametric generalized least squares
Asymptotic normality
Law of the iterated logarithm},
   Year = {2007} }



@article{
yu04,
   Author = {Yu, J. and Smith, V. A. and Wang, P. P. and Hartemink, A. J. and Jarvis, E. D.},
   Title = {Advances to Bayesian network inference for generating causal networks from observational biological data},
   Journal = {Bioinformatics},
   Volume = {20},
   Number = {18},
   Pages = {3594-3603},
      Year = {2004} }



@article{
yuan09,
   Author = {Yuan, M. and Cai, T. T.},
   Title = {A reproducing kernel Hilbert space approach to functional linear regression},
   Journal = {Annals of Statistics},
   Volume = {to appear},
      Year = {2010+} }



@article{
yuan06,
   Author = {Yuan, M. and Lin, Y.},
   Title = {Model selection and estimation in regression with grouped variables},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {68},
   Pages = {49-67},
   Abstract = {We consider the problem of selecting grouped variables (factors) for accurate prediction in regression. Such a problem arises naturally in many practical situations with the multifactor analysis-of-variance problem as the most important and well-known example. Instead of selecting factors by stepwise backward elimination, we focus on the accuracy of estimation and consider extensions of the lasso, the LARS algorithm and the non-negative garrotte for factor selection. The lasso, the LARS algorithm and the non-negative garrotte are recently proposed regression methods that can be used to select individual variables. We study and propose efficient algorithms for the extensions of these methods for factor selection and show that these extensions give superior performance to the traditional stepwise backward elimination method in factor selection problems. We study the similarities and the differences between these methods. Simulations and real examples are used to illustrate the methods.},
      Year = {2006} }



@article{
yuan07,
   Author = {Yuan, M. and Lin, Y.},
   Title = {Model selection and estimation in the Gaussian graphical model},
   Journal = {Biometrika},
   Volume = {94},
   Number = {1},
   Pages = {19-35},
   Abstract = {We propose penalized likelihood methods for estimating the concentration matrix in the Gaussian graphical model. The methods lead to a sparse and shrinkage estimator of the concentration matrix that is positive definite, and thus conduct model selection and estimation simultaneously. The implementation of the methods is nontrivial because of the positive definite constraint on the concentration matrix, but we show that the computation can be done effectively by taking advantage of the efficient maxdet algorithm developed in convex optimization. We propose a BIC-type criterion for the selection of the tuning parameter in the penalized likelihood methods. The connection between our methods and existing methods is illustrated. Simulations and real examples demonstrate the competitive performance of the new methods.},
      Year = {2007} }



@article{
yuanlin07,
   Author = {Yuan, M. and Lin, Y.},
   Title = {On the non-negative garrotte estimator},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {69},
   Pages = {143-161},
   Abstract = {We study the non-negative garrotte estimator from three different aspects: consistency, computation and flexibility. We argue that the non-negative garrotte is a general procedure that can be used in combination with estimators other than the original least squares estimator as in its original form. In particular, we consider using the lasso, the elastic net and ridge regression along with ordinary least squares as the initial estimate in the non-negative garrotte. We prove that the non-negative garrotte has the nice property that, with probability tending to 1, the solution path contains an estimate that correctly identifies the set of important variables and is consistent for the coefficients of the important variables, whereas such a property may not be valid for the initial estimators. In general, we show that the non-negative garrotte can turn a consistent estimate into an estimate that is not only consistent in terms of estimation but also in terms of variable selection. We also show that the non-negative garrotte has a piecewise linear solution path. Using this fact, we propose an efficient algorithm for computing the whole solution path for the non-negative garrotte. Simulations and a real example demonstrate that the non-negative garrotte is very effective in improving on the initial estimator in terms of variable selection and estimation accuracy.},
      Year = {2007} }



@article{
zhanghuang08,
   Author = {Zhang, C. H. and Huang, J.},
   Title = {The sparsity and bias of the Lasso selection in high-dimensional linear regression},
   Journal = {Annals of Statistics},
   Volume = {36},
   Number = {4},
   Pages = {1567-1594},
   Abstract = {Meinshausen and Buhlmann [Ann. Statist. 34 (2006) 1436-1462] showed that, for neighborhood selection in Gaussian graphical models, under a neighborhood stability condition, the LASSO is consistent, even when the number of variables is of greater order than the sample size. Zhao and Yu [(2006) J. Machine Learning Research 7 2541-2567] formalized the neighborhood stability condition in the context of linear regression as a strong irrepresentable condition. That paper showed that under this condition, the LASSO selects exactly the set of nonzero regression coefficients, provided that these coefficients are bounded away from zero at a certain rate. In this paper, the regression coefficients outside an ideal model are assumed to be small, but not necessarily zero. Under a sparse Riesz condition on the correlation of design variables, we prove that the LASSO selects a model of the correct order of dimensionality, controls the bias of the selected model at a level determined by the contributions of small regression coefficients and threshold bias, and selects all coefficients of greater order than the bias of the selected model. Moreover, as a consequence of this rate consistency of the LASSO in model selection, it is proved that the sum of error squares for the mean response and the l(alpha)-loss for the regression coefficients converge at the best possible rates under the given conditions. An interesting aspect of our results is that the logarithm of the number of variables can be of the same order as the sample size for certain random dependent designs.},
      Year = {2008} }



@article{
zhang06,
   Author = {Zhang, H. H.},
   Title = {Variable selection for support vector machines via smoothing spline ANOVA},
   Journal = {Statistica Sinica},
   Volume = {16},
   Number = {2},
   Pages = {659-674},
   Abstract = {It is well-known that the support vector machine paradigm is equivalent to solving a regularization problem in a reproducing kernel Hilbert space. The squared norm penalty in the standard support vector machine controls the smoothness of the classification function. We propose, under the framework of smoothing spline ANOVA models, a new type of regularization to conduct simultaneous classification and variable selection in the SVM. The penalty functional used is the sum of functional component norms, which automatically applies soft-thresholding operations to functional components, hence yields sparse solutions. We suggest an efficient algorithm to solve the proposed optimization problem by iteratively solving quadratic and linear programming problems. Numerical studies, on both simulated data and real datasets, show that the modified support vector machine gives very competitive performances compared to other popular classification algorithms, in terms of both classification accuracy and variable selection.},
      Year = {2006} }



@article{
zhao00,
   Author = {Zhao, L. H.},
   Title = {Bayesian aspects of some nonparametric problems},
   Journal = {Annals of Statistics},
   Volume = {28},
   Number = {2},
   Pages = {532-552},
      Year = {2000} }



@article{
zhaoyu06,
   Author = {Zhao, P. and Yu, B.},
   Title = {On model selection consistency of Lasso},
   Journal = {Journal of Machine Learning Research},
   Volume = {7},
   Pages = {2541-2563},
      Year = {2006} }



@article{
zhu10,
   Author = {Zhu, H. and Vannucci, M. and Cox, D.},
   Title = {A Bayesian Hierarchical Model for Classification with Selection of Functional Predictors},
   Journal = {Biometrics},
   Volume = {to appear},
      Year = {2010+} }



@article{
zou06,
   Author = {Zou, H.},
   Title = {The adaptive lasso and its oracle properties},
   Journal = {Journal of the American Statistical Association},
   Volume = {101},
   Number = {476},
   Pages = {1418-1429},
      Year = {2006} }



@article{
zou08,
   Author = {Zou, H. and Li, R. Z.},
   Title = {One-step sparse estimates in nonconcave penalized likelihood models},
   Journal = {Annals of Statistics},
   Volume = {36},
   Number = {4},
   Pages = {1509-1533},
   Abstract = {Fan and Li propose a family of variable selection methods via penalized likelihood using concave penalty functions. The nonconcave penalized likelihood estimators enjoy the oracle properties, but maximizing the penalized likelihood function is computationally challenging, because the objective function is nondifferentiable and nonconcave. In this article, we propose a new unified algorithm based on the local linear approximation (LLA) for maximizing the penalized likelihood for a broad class of concave penalty functions. Convergence and other theoretical properties of the LLA algorithm are established. A distinguished feature of the LLA algorithm is that at each LLA step, the LLA estimator can naturally adopt a sparse representation. Thus, we suggest using the one-step LLA estimator from the LLA algorithm as the final estimates. Statistically, we show that if the regularization parameter is appropriately chosen, the one-step LLA estimates enjoy the oracle properties with good initial estimators. Computationally, the one-step LLA estimation methods dramatically reduce the computational cost in maximizing the nonconcave penalized likelihood. We conduct some Monte Carlo simulation to assess the finite sample performance of the one-step sparse estimation methods. The results are very encouraging.},
      Year = {2008} }


@article{
devroye94,
   Author = {Devroye, L. and Gy\"{o}rfi, L. and Krzyzak, A. and Lugosi, G.},
   Title = {On the strong universal consistency of nearest neighbor regression function estimates},
   Journal = {The Annals of Statistics},
   Volume = {22},
   Number = {3},
   Pages = {1371-1385},
      Year = {1994} }


